KEVLAR-TZ: A Secure Cache for ARM TrustZone

Edge devices are increasingly in charge of storing privacy-sensitive data, in particular implantables, wearables, and nearables can potentially collect and process high-resolution vital signs 24/7. Storing and performing computations over such data in a privacy-preserving fashion is of paramount importance. We present KEVLAR-TZ, an application-level trusted cache designed to leverage ARM TrustZone, a popular trusted execution environment available in consumer-grade devices. To facilitate the integration with existing systems and IoT devices and protocols, KEVLAR-TZ exposes a REST-based interface with connection endpoints inside the TrustZone enclave. Furthermore, it exploits the on-device secure persistent storage to guarantee durability of data across reboots. We fully implemented KEVLAR-TZ on top of the OP-TEE framework, and experimentally evaluated its performance. Our results showcase performance trade-offs, for instance in terms of throughput and latency, for various workloads, and we believe our results can be useful for practitioners and in general developers of systems for TrustZone. KEVLAR-TZ is available as open-source at https://github.com/mqttz/kevlar-tz/.

==> plots/both-cache/qemu-sw-cache_hit.dat <==
0.067152
0.041232
0.007376
0.007968
0.007344
0.00736
0.006704
0.007008
0.006496
0.00752
0.006896
0.012448
0.013568
0.017808
0.01456
0.011264
0.011872
0.011488
0.010864
0.00888
0.017536
0.011824
0.020816
0.009824
0.007696
0.007232
0.007408
0.007904
0.008896
0.009968
0.007616
0.008576
0.009264
0.00784
0.011888
0.00816
0.008928
0.009184
0.01
0.008592
0.008464
0.0072
0.006784
0.006944
0.00712
0.0212
0.007776
0.007536
0.00808
0.007488
0.006656
0.007136
0.00664
0.006672
0.006736
0.006592
0.01072
0.007184
0.006752
0.006816
0.006816
0.011632
0.01024
0.008336
0.007056
0.006816
0.006736
0.008016
0.006864
0.007168
0.007344
0.006704
0.033312
0.012752
0.012192
0.007312
0.016176
0.013408
0.009424
0.008992
0.018496
0.009568
0.0084
0.007904
0.006832
0.006896
0.009648
0.007536
0.006928
0.006672
0.007088
0.01272
0.007776
0.007088
0.006672
0.00688
0.00648
0.008192
0.007584
0.007536
0.007472
0.006912
0.0076
0.00688
0.006624
0.006688
0.006944
0.0068
0.007904
0.007008
0.006848
0.006736
0.00704
0.013824
0.007184
0.00664
0.012704
0.011696
0.015552
0.01488
0.01056
0.008784
0.009312
0.015216
0.007728
0.00688
0.00688
0.0792
0.008944
0.0072
0.007104
0.00648
0.007376
0.007712
0.009136
0.006976
0.006688
0.006816
0.006592
0.007248
0.006608
0.0064
0.007728
0.007424
0.00688
0.007616
0.006736
0.006896
0.006624
0.007024
0.0068
0.014528
0.008144
0.006784
0.00672
0.007264
0.007328
0.007216
0.00672
0.006688
0.006912
0.006832
0.006816
0.009808
0.00696
0.009664
0.014928
0.008592
0.011984
0.007568
0.007408
0.007216
0.010256
0.015856
0.008512
0.007264
0.007632
0.007664
0.007376
0.008192
0.007328
0.006864
0.006576
0.006592
0.010832
0.00704
0.006576
0.00656
0.006608
0.008064
0.009328
0.006992
0.006656
0.006704
0.006832
0.006736
0.007264
0.007376
0.007024
0.006768


==> plots/both-cache/qemu-sw-cache_miss.dat <==
310.55736
300.231056
300.512224
293.402672
291.377552
304.418624
304.523968
303.527264
302.17024
301.130288
301.631712
307.485648
310.994496
310.700064
306.764528
308.676112
311.512912
313.161648
313.506384
308.794288
315.425328
323.303664
320.479072
320.611344
334.318848
342.448528
332.474624
341.050256
332.733728
343.47856
337.890528
337.4404
367.35592
367.192144
350.425248
344.00528
337.711008
345.955104
347.700528
346.788944
349.804944
346.572096
345.930544
356.071552
352.709696
349.25928
345.897632
352.640208
351.773696
355.287024
362.380464
357.57392
366.721136
360.349744
364.325888
367.312288
366.79992
369.366128
372.122192
383.873136
373.466224
376.307152
386.60856
383.276336
380.170832
373.378656
382.746992
381.660336
381.745568
390.908384
400.436784
397.36776
394.366256
413.146016
392.459616
405.540592
401.007968
401.8596
398.564416
402.854512
427.666192
422.140944
420.943744
410.735776
405.8764
419.701024
408.72864
407.185088
417.10776
419.88912
415.097712
415.757152
415.75032
414.599392
417.370336
434.416016
423.5888
420.580368
431.804656
427.860016
430.764224
536.919888
508.157104
431.246288
454.9004
444.855616
446.223872
448.654912
448.117264
441.812496
446.264304
460.02896
445.087232
438.280272
462.21568
458.489472
465.306608
455.748
465.46272
457.754688
449.530176
455.515104
452.463808
460.19576
446.73688
483.526496
466.659088
468.519088
463.794768
466.575808
474.424208
470.657984
471.075616
469.669232
476.595216
477.479472
484.106432
494.228736
491.276352
479.269328
504.717104
491.048544
496.290464
490.277488
505.347728
487.049216
494.635584
491.815296
494.787712
486.496256
520.61256
492.727648
492.656832
491.245408
500.438592
503.390272
503.6164
499.910752
503.14168
509.401888
512.395408
504.390928
509.576448
512.1392
528.19696
529.537136
533.271328
508.198272
523.795776
530.110512
525.290416
519.507696
529.454432
527.57032
529.670096
531.421424
527.640784
530.633328
542.919632
536.543856
540.95808
549.055856
535.387424
542.693168
534.004592
539.918512
544.156112
547.216368
545.550944
543.722144
546.619104
555.679232
543.442112
555.659728
557.01232
572.115024
552.58096
575.2772
561.422864
570.249968


==> plots/both-cache/rpi-sw-cache_hit.dat <==
0.0031770833333333334
0.033541666666666664
0.0026041666666666665
0.0025520833333333333
0.002395833333333333
0.002447916666666667
0.0032291666666666666
0.0025520833333333333
0.0027083333333333334
0.0034375
0.0032291666666666666
0.00265625
0.0027083333333333334
0.0030729166666666665
0.0026041666666666665
0.00265625
0.0030729166666666665
0.0034375
0.0028125
0.0027083333333333334
0.0027083333333333334
0.0027083333333333334
0.0027083333333333334
0.0027083333333333334
0.0028125
0.00265625
0.0027604166666666667
0.0031770833333333334
0.0028125
0.0027083333333333334
0.0027083333333333334
0.0027083333333333334
0.0027604166666666667
0.00328125
0.002864583333333333
0.0034375
0.0027083333333333334
0.0027083333333333334
0.00359375
0.0030208333333333333
0.0027604166666666667
0.0027083333333333334
0.00359375
0.0027604166666666667
0.0027604166666666667
0.0027604166666666667
0.0027083333333333334
0.0027604166666666667
0.0027604166666666667
0.0027083333333333334
0.0028125
0.0027083333333333334
0.0027083333333333334
0.003125
0.00328125
0.00265625
0.0027083333333333334
0.0027083333333333334
0.0038020833333333335
0.0027083333333333334
0.00265625
0.002864583333333333
0.0032291666666666666
0.0027083333333333334
0.0036458333333333334
0.0030729166666666665
0.0028125
0.0027083333333333334
0.0034895833333333333
0.0027604166666666667
0.0028125
0.0027083333333333334
0.0032291666666666666
0.00375
0.0028125
0.0027604166666666667
0.0025
0.00265625
0.0027604166666666667
0.0027083333333333334
0.0027604166666666667
0.051458333333333335
0.0027083333333333334
0.0027083333333333334
0.033541666666666664
0.0027083333333333334
0.0027083333333333334
0.0027604166666666667
0.0027083333333333334
0.0027083333333333334
0.0027604166666666667
0.03395833333333333
0.0036979166666666666
0.0032291666666666666
0.0031770833333333334
0.00265625
0.00359375
0.0027083333333333334
0.0027083333333333334
0.0027083333333333334
0.00328125
0.0027083333333333334
0.0031770833333333334
0.0027083333333333334
0.0027604166666666667
0.0027083333333333334
0.0028125
0.00265625
0.0027083333333333334
0.0027083333333333334
0.0027083333333333334
0.0027604166666666667
0.0028125
0.003125
0.002916666666666667
0.0027083333333333334
0.0027083333333333334
0.0027083333333333334
0.0027083333333333334
0.0027083333333333334
0.0032291666666666666
0.0027083333333333334
0.0027083333333333334
0.0027083333333333334
0.0033854166666666668
0.0027083333333333334
0.0027604166666666667
0.0027083333333333334
0.002447916666666667
0.002447916666666667
0.002395833333333333
0.002395833333333333
0.002395833333333333
0.002447916666666667
0.0025520833333333333
0.002447916666666667
0.0025520833333333333
0.002447916666666667
0.0026041666666666665
0.002447916666666667
0.002395833333333333
0.0025520833333333333
0.002447916666666667
0.0033333333333333335
0.002447916666666667
0.0027083333333333334
0.002447916666666667
0.002395833333333333
0.002447916666666667
0.002447916666666667
0.0026041666666666665
0.0030729166666666665
0.0025
0.0025520833333333333
0.002447916666666667
0.0026041666666666665
0.0027083333333333334
0.0027083333333333334
0.0034895833333333333
0.0032291666666666666
0.002447916666666667
0.0027083333333333334
0.0025520833333333333
0.002395833333333333
0.0026041666666666665
0.0025520833333333333
0.002395833333333333
0.002395833333333333
0.002395833333333333
0.0025520833333333333
0.002395833333333333
0.002447916666666667
0.002447916666666667
0.0026041666666666665
0.00234375
0.002447916666666667
0.002447916666666667
0.0025
0.002395833333333333
0.002395833333333333
0.00234375
0.00234375
0.002395833333333333
0.002395833333333333
0.002447916666666667
0.002447916666666667
0.002395833333333333
0.002395833333333333
0.002395833333333333
0.002395833333333333
0.002395833333333333
0.002447916666666667
0.0025
0.002395833333333333
0.002447916666666667
0.033229166666666664
0.002447916666666667
0.0025
0.002447916666666667
0.002395833333333333


==> plots/both-cache/rpi-sw-cache_miss.dat <==
247.89911458333333
248.505625
249.73614583333332
250.77328125
251.97588541666667
254.0175
254.6553125
255.38989583333333
256.2128125
257.85098958333333
258.76744791666664
259.70265625
260.9839583333333
262.4831770833333
263.54088541666664
264.70979166666666
266.74973958333334
268.1172916666667
268.2461979166667
268.87203125
271.37807291666667
271.6066666666667
272.64989583333335
273.89479166666666
275.02484375
276.44526041666666
277.40760416666666
279.86401041666664
280.77598958333334
280.888125
281.9625520833333
284.1173958333333
285.323125
286.42015625
289.02026041666664
289.15010416666667
289.8747916666667
290.9845833333333
293.3876041666667
293.3544791666667
294.55822916666665
295.68395833333335
297.29942708333334
299.6990104166667
300.4181770833333
300.30671875
301.15682291666667
303.90026041666664
303.7419791666667
306.0469791666667
307.34911458333335
308.26255208333333
309.595
309.68828125
310.50328125
313.0259375
313.2340625
314.3933333333333
315.2958854166667
316.5996354166667
317.7746875
318.6828125
320.0960416666667
322.4013541666667
322.2515625
323.38104166666665
325.4946875
328.2121875
328.53932291666666
329.135
330.2782291666667
331.5859375
333.78640625
335.10140625
334.78140625
336.2200520833333
337.045
338.25494791666665
339.49
340.72963541666667
341.6031770833333
342.86291666666665
343.8622916666667
345.30015625
347.6338020833333
347.24640625
348.593125
350.0325
351.00473958333333
352.3459375
353.5046875
355.7323958333333
355.521875
356.85911458333334
357.90020833333335
358.96166666666664
360.48494791666667
361.36890625
362.63177083333335
363.7353645833333
366.10755208333336
367.2110416666667
368.29802083333334
369.5003125
372.23661458333333
373.393125
372.89916666666664
374.17994791666666
375.4594270833333
376.58890625
377.2438020833333
378.684375
379.65760416666666
382.59260416666666
382.35052083333335
383.27796875
384.2291666666667
385.40161458333336
388.20338541666666
389.1649479166667
389.36052083333334
390.01875
391.1478125
393.89015625
393.7527083333333
394.63286458333334
397.480625
397.22692708333335
398.606875
400.65932291666667
400.29963541666666
401.39890625
403.0140625
403.9248958333333
408.15984375
407.69703125
410.22041666666667
409.65489583333334
411.10088541666664
412.1695833333333
413.75854166666664
415.7792708333333
416.979375
416.79671875
418.0130208333333
419.0871875
420.24885416666666
421.33848958333334
422.35171875
425.480625
425.15088541666665
425.71848958333334
426.92333333333335
427.99463541666665
430.66453125
431.74578125
431.39125
434.6786979166667
435.721875
435.2831770833333
435.86833333333334
439.1738020833333
440.59661458333335
439.7215625
440.99859375
443.8723958333333
444.99255208333335
445.9127604166667
447.9830729166667
447.68005208333335
448.90442708333336
450.1347916666667
451.2021354166667
452.4663541666667
455.3740625
456.39036458333334
455.86375
457.11109375
457.91583333333335
458.8456770833333
460.515625
461.60552083333334
462.9252604166667
464.1305208333333
464.89234375
466.10020833333334
468.61244791666667
468.44255208333334
471.7613020833333
473.12078125
472.0234375
473.3813020833333
474.5417708333333
475.410625
476.40567708333333
479.62927083333335
479.08411458333336
480.06109375
481.37713541666665
483.34729166666665


==> plots/both-persistent-storage/data/qemu-store-nl.dat <==
     1	0.041831472
     2	0.04160344
     3	0.04703648
     4	0.052159616
     5	0.057056272
     6	0.066394272
     7	0.071110896
     8	0.074729504
     9	0.082830096
    10	0.090852096
    11	0.09172768
    12	0.097671168
    13	0.104246384
    14	0.108952368
    15	0.113463904
    16	0.11689984
    17	0.12288832
    18	0.128096528
    19	0.131530496
    20	0.13599216
    21	0.14239696
    22	0.152325024
    23	0.158873296
    24	0.161461792
    25	0.16581592
    26	0.17016456
    27	0.17583032
    28	0.179282976
    29	0.18254776
    30	0.188780832
    31	0.196923504
    32	0.202294688
    33	0.21707128
    34	0.219842272
    35	0.225015392
    36	0.230256384
    37	0.234460912
    38	0.239736128
    39	0.2453008
    40	0.251651968
    41	0.255392848
    42	0.260104896
    43	0.270202848
    44	0.280195008
    45	0.279285056
    46	0.28524072
    47	0.290436832
    48	0.293595856
    49	0.296316032
    50	0.30136504
    51	0.309898112
    52	0.317383408
    53	0.317931936
    54	0.326920976
    55	0.331480816
    56	0.335162992
    57	0.339094144
    58	0.343987216
    59	0.347928144
    60	0.352785008
    61	0.360417072
    62	0.369761936
    63	0.369320752
    64	0.37673824
    65	0.390991312
    66	0.38759488
    67	0.400968256
    68	0.402632176
    69	0.407991792
    70	0.418179536
    71	0.41600136
    72	0.427176304
    73	0.425637024
    74	0.439402192
    75	0.44277392
    76	0.451344944
    77	0.44736616
    78	0.458919328
    79	0.462486352
    80	0.471193456
    81	0.472353152
    82	0.479194928
    83	0.48838088
    84	0.492122208
    85	0.49470032
    86	0.504605216
    87	0.504242496
    88	0.5112468
    89	0.513135168
    90	0.519790832
    91	0.523488432
    92	0.528762704
    93	0.540309568
    94	0.54312592
    95	0.550029488
    96	0.557079824
    97	0.555783024
    98	0.566307568
    99	0.570208304
   100	0.576595168
   101	0.588034704
   102	0.588658704
   103	0.59866248
   104	0.601454112
   105	0.61467816
   106	0.613683232
   107	0.62576128
   108	0.62445552
   109	0.629136528
   110	0.637068096
   111	0.635894976
   112	0.646511152
   113	0.652495648
   114	0.656819504
   115	0.658787152
   116	0.668057552
   117	0.671176336
   118	0.676969168
   119	0.687569312
   120	0.686519264
   121	0.696594832
   122	0.705073248
   123	0.704422112
   124	0.706771792
   125	0.71286184
   126	0.718783696
   127	0.731004544
   128	0.734354416
   129	0.739686048
   130	0.743693872
   131	0.747186496
   132	0.749904272
   133	0.748240976
   134	0.76472144
   135	0.776261552
   136	0.779590176
   137	0.784208528
   138	0.785999456
   139	0.791942528
   140	0.801093472
   141	0.808237232
   142	0.812119664
   143	0.82138864
   144	0.825519408
   145	0.830151104
   146	0.829464064
   147	0.838336784
   148	0.845303296
   149	0.848258096
   150	0.859361424
   151	0.85649512
   152	0.86069416
   153	0.856649648
   154	0.874785888
   155	0.881555312
   156	0.8786468
   157	0.888491408
   158	0.894504288
   159	0.893954016
   160	0.911950736
   161	0.916424464
   162	0.915900032
   163	0.929379952
   164	0.925240928
   165	0.92902088
   166	0.935572896
   167	0.943241888
   168	0.938699856
   169	0.9573488
   170	0.96392944
   171	0.973649392
   172	0.965798016
   173	0.979342048
   174	0.980293152
   175	0.98037664
   176	0.995646816
   177	0.996705552
   178	1.00817448
   179	1.012230384
   180	1.016398592
   181	1.020514096
   182	1.02404888
   183	1.025778272
   184	1.036343904
   185	1.047927392
   186	1.053132112
   187	1.053445552
   188	1.055678016
   189	1.059905584
   190	1.067657968
   191	1.078504224
   192	1.082814112
   193	1.08241224
   194	1.085342816
   195	1.09704136
   196	1.091355168
   197	1.106296528
   198	1.103723248
   199	1.110225392
   200	1.11879072


==> plots/both-persistent-storage/data/qemu-store.dat <==
0.041831472
0.04160344
0.04703648
0.052159616
0.057056272
0.066394272
0.071110896
0.074729504
0.082830096
0.090852096
0.09172768
0.097671168
0.104246384
0.108952368
0.113463904
0.11689984
0.12288832
0.128096528
0.131530496
0.13599216
0.14239696
0.152325024
0.158873296
0.161461792
0.16581592
0.17016456
0.17583032
0.179282976
0.18254776
0.188780832
0.196923504
0.202294688
0.21707128
0.219842272
0.225015392
0.230256384
0.234460912
0.239736128
0.2453008
0.251651968
0.255392848
0.260104896
0.270202848
0.280195008
0.279285056
0.28524072
0.290436832
0.293595856
0.296316032
0.30136504
0.309898112
0.317383408
0.317931936
0.326920976
0.331480816
0.335162992
0.339094144
0.343987216
0.347928144
0.352785008
0.360417072
0.369761936
0.369320752
0.37673824
0.390991312
0.38759488
0.400968256
0.402632176
0.407991792
0.418179536
0.41600136
0.427176304
0.425637024
0.439402192
0.44277392
0.451344944
0.44736616
0.458919328
0.462486352
0.471193456
0.472353152
0.479194928
0.48838088
0.492122208
0.49470032
0.504605216
0.504242496
0.5112468
0.513135168
0.519790832
0.523488432
0.528762704
0.540309568
0.54312592
0.550029488
0.557079824
0.555783024
0.566307568
0.570208304
0.576595168
0.588034704
0.588658704
0.59866248
0.601454112
0.61467816
0.613683232
0.62576128
0.62445552
0.629136528
0.637068096
0.635894976
0.646511152
0.652495648
0.656819504
0.658787152
0.668057552
0.671176336
0.676969168
0.687569312
0.686519264
0.696594832
0.705073248
0.704422112
0.706771792
0.71286184
0.718783696
0.731004544
0.734354416
0.739686048
0.743693872
0.747186496
0.749904272
0.748240976
0.76472144
0.776261552
0.779590176
0.784208528
0.785999456
0.791942528
0.801093472
0.808237232
0.812119664
0.82138864
0.825519408
0.830151104
0.829464064
0.838336784
0.845303296
0.848258096
0.859361424
0.85649512
0.86069416
0.856649648
0.874785888
0.881555312
0.8786468
0.888491408
0.894504288
0.893954016
0.911950736
0.916424464
0.915900032
0.929379952
0.925240928
0.92902088
0.935572896
0.943241888
0.938699856
0.9573488
0.96392944
0.973649392
0.965798016
0.979342048
0.980293152
0.98037664
0.995646816
0.996705552
1.00817448
1.012230384
1.016398592
1.020514096
1.02404888
1.025778272
1.036343904
1.047927392
1.053132112
1.053445552
1.055678016
1.059905584
1.067657968
1.078504224
1.082814112
1.08241224
1.085342816
1.09704136
1.091355168
1.106296528
1.103723248
1.110225392
1.11879072


==> plots/both-persistent-storage/data/rpi-store-nl.dat <==
     1	0.11478723958333334
     2	0.11597276041666667
     3	0.1203446875
     4	0.12827317708333333
     5	0.12946364583333334
     6	0.1367434375
     7	0.14317005208333333
     8	0.14497921875
     9	0.14929395833333334
    10	0.15568796875
    11	0.15918302083333333
    12	0.18792125
    13	0.19603817708333332
    14	0.207089375
    15	0.21108338541666666
    16	0.21555666666666667
    17	0.21865796875
    18	0.22461848958333333
    19	0.23021390625
    20	0.23630942708333333
    21	0.23945541666666667
    22	0.24579067708333333
    23	0.25060328125
    24	0.25555505208333334
    25	0.2591042708333333
    26	0.26364265625
    27	0.26803223958333333
    28	0.27225213541666665
    29	0.2778644791666667
    30	0.28120713541666664
    31	0.28853255208333334
    32	0.29167046875
    33	0.34871536458333335
    34	0.3174984375
    35	0.33048541666666664
    36	0.33299921875
    37	0.33254671875
    38	0.3478428125
    39	0.34607182291666666
    40	0.3447940104166667
    41	0.3697180208333333
    42	0.3587059375
    43	0.37351864583333333
    44	0.3630394791666667
    45	0.3749236458333333
    46	0.37930005208333334
    47	0.37799333333333335
    48	0.3800925
    49	0.38488510416666666
    50	0.3914028125
    51	0.39385671875
    52	0.4034124479166667
    53	0.41053546875
    54	0.41620442708333333
    55	0.42085786458333335
    56	0.42174333333333336
    57	0.42479375
    58	0.42979625
    59	0.43147921875
    60	0.42734192708333335
    61	0.43232651041666664
    62	0.45151671875
    63	0.45482973958333334
    64	0.45937052083333335
    65	0.4603013020833333
    66	0.46364333333333335
    67	0.51014171875
    68	0.47166140625
    69	0.47929041666666666
    70	0.48773036458333335
    71	0.48916473958333334
    72	0.48050151041666667
    73	0.48280421875
    74	0.48490333333333335
    75	0.47725203125
    76	0.49485572916666665
    77	0.4867809375
    78	0.4916144791666667
    79	0.5188527083333333
    80	0.5340811458333333
    81	0.5320309375
    82	0.543400625
    83	0.5340630729166667
    84	0.52182984375
    85	0.53868953125
    86	0.5610782291666667
    87	0.56646390625
    88	0.5702977083333334
    89	0.5745779166666667
    90	0.5816130208333333
    91	0.5680690104166667
    92	0.5743516666666667
    93	0.5756451041666667
    94	0.56778078125
    95	0.587936875
    96	0.6069555208333334
    97	0.61987796875
    98	0.6249700520833333
    99	0.62133671875
   100	0.6330721875
   101	0.6899750520833333
   102	0.6723795833333334
   103	0.6651653645833333
   104	0.67067171875
   105	0.6742575520833334
   106	0.6802245833333334
   107	0.6882465625
   108	0.68910640625
   109	0.697464375
   110	0.6822705208333333
   111	0.7051819270833334
   112	0.7047791145833333
   113	0.7090033333333333
   114	0.7066639583333333
   115	0.7180783333333334
   116	0.7187469791666666
   117	0.7263969791666667
   118	0.7276980208333333
   119	0.7289620833333333
   120	0.7341561458333333
   121	0.7186155729166667
   122	0.7272671875
   123	0.7330205208333334
   124	0.7342697916666666
   125	0.73931125
   126	0.76980265625
   127	0.7872479166666667
   128	0.7807040104166667
   129	0.78662953125
   130	0.7915641145833333
   131	0.794165625
   132	0.8000440625
   133	0.80565796875
   134	0.8100020833333333
   135	0.84900234375
   136	0.8278148958333333
   137	0.8220900520833333
   138	0.82682796875
   139	0.8330353125
   140	0.8351826041666667
   141	0.84854640625
   142	0.8473559895833334
   143	0.8500452083333333
   144	0.8551996875
   145	0.85831078125
   146	0.8616677083333333
   147	0.8666798958333334
   148	0.8679722395833334
   149	0.8713497395833333
   150	0.8795371875
   151	0.8654073958333334
   152	0.856391875
   153	0.87096
   154	0.8755191145833333
   155	0.87175421875
   156	0.9144240625
   157	0.918441875
   158	0.9268293229166666
   159	0.9281568229166667
   160	0.9316131770833334
   161	0.9467917708333333
   162	0.9399410416666667
   163	0.95686859375
   164	0.9460520833333333
   165	0.9545783333333333
   166	0.9597234375
   167	0.96078359375
   168	0.9676813020833334
   169	1.0253298958333332
   170	0.98509078125
   171	0.99290328125
   172	0.9917356770833333
   173	1.0083353125
   174	0.999496875
   175	1.0134789583333332
   176	1.0254555729166666
   177	1.0172541666666666
   178	1.02006921875
   179	1.0165202083333333
   180	1.0360566666666666
   181	1.0255403125
   182	1.0042069270833334
   183	1.0150301041666667
   184	1.0220268229166667
   185	1.0271388020833334
   186	1.0657013020833332
   187	1.06789578125
   188	1.07154546875
   189	1.0721669270833334
   190	1.0838571875
   191	1.07667234375
   192	1.0885209895833334
   193	1.0863905729166667
   194	1.0937234895833334
   195	1.10255125
   196	1.1036260416666666
   197	1.11354875
   198	1.1025286979166666
   199	1.1130259895833334
   200	1.1161263541666666


==> plots/both-persistent-storage/data/rpi-store.dat <==
0.11478723958333334
0.11597276041666667
0.1203446875
0.12827317708333333
0.12946364583333334
0.1367434375
0.14317005208333333
0.14497921875
0.14929395833333334
0.15568796875
0.15918302083333333
0.18792125
0.19603817708333332
0.207089375
0.21108338541666666
0.21555666666666667
0.21865796875
0.22461848958333333
0.23021390625
0.23630942708333333
0.23945541666666667
0.24579067708333333
0.25060328125
0.25555505208333334
0.2591042708333333
0.26364265625
0.26803223958333333
0.27225213541666665
0.2778644791666667
0.28120713541666664
0.28853255208333334
0.29167046875
0.34871536458333335
0.3174984375
0.33048541666666664
0.33299921875
0.33254671875
0.3478428125
0.34607182291666666
0.3447940104166667
0.3697180208333333
0.3587059375
0.37351864583333333
0.3630394791666667
0.3749236458333333
0.37930005208333334
0.37799333333333335
0.3800925
0.38488510416666666
0.3914028125
0.39385671875
0.4034124479166667
0.41053546875
0.41620442708333333
0.42085786458333335
0.42174333333333336
0.42479375
0.42979625
0.43147921875
0.42734192708333335
0.43232651041666664
0.45151671875
0.45482973958333334
0.45937052083333335
0.4603013020833333
0.46364333333333335
0.51014171875
0.47166140625
0.47929041666666666
0.48773036458333335
0.48916473958333334
0.48050151041666667
0.48280421875
0.48490333333333335
0.47725203125
0.49485572916666665
0.4867809375
0.4916144791666667
0.5188527083333333
0.5340811458333333
0.5320309375
0.543400625
0.5340630729166667
0.52182984375
0.53868953125
0.5610782291666667
0.56646390625
0.5702977083333334
0.5745779166666667
0.5816130208333333
0.5680690104166667
0.5743516666666667
0.5756451041666667
0.56778078125
0.587936875
0.6069555208333334
0.61987796875
0.6249700520833333
0.62133671875
0.6330721875
0.6899750520833333
0.6723795833333334
0.6651653645833333
0.67067171875
0.6742575520833334
0.6802245833333334
0.6882465625
0.68910640625
0.697464375
0.6822705208333333
0.7051819270833334
0.7047791145833333
0.7090033333333333
0.7066639583333333
0.7180783333333334
0.7187469791666666
0.7263969791666667
0.7276980208333333
0.7289620833333333
0.7341561458333333
0.7186155729166667
0.7272671875
0.7330205208333334
0.7342697916666666
0.73931125
0.76980265625
0.7872479166666667
0.7807040104166667
0.78662953125
0.7915641145833333
0.794165625
0.8000440625
0.80565796875
0.8100020833333333
0.84900234375
0.8278148958333333
0.8220900520833333
0.82682796875
0.8330353125
0.8351826041666667
0.84854640625
0.8473559895833334
0.8500452083333333
0.8551996875
0.85831078125
0.8616677083333333
0.8666798958333334
0.8679722395833334
0.8713497395833333
0.8795371875
0.8654073958333334
0.856391875
0.87096
0.8755191145833333
0.87175421875
0.9144240625
0.918441875
0.9268293229166666
0.9281568229166667
0.9316131770833334
0.9467917708333333
0.9399410416666667
0.95686859375
0.9460520833333333
0.9545783333333333
0.9597234375
0.96078359375
0.9676813020833334
1.0253298958333332
0.98509078125
0.99290328125
0.9917356770833333
1.0083353125
0.999496875
1.0134789583333332
1.0254555729166666
1.0172541666666666
1.02006921875
1.0165202083333333
1.0360566666666666
1.0255403125
1.0042069270833334
1.0150301041666667
1.0220268229166667
1.0271388020833334
1.0657013020833332
1.06789578125
1.07154546875
1.0721669270833334
1.0838571875
1.07667234375
1.0885209895833334
1.0863905729166667
1.0937234895833334
1.10255125
1.1036260416666666
1.11354875
1.1025286979166666
1.1130259895833334
1.1161263541666666


==> plots/both-store-key/qemu-sw-store_new_key.dat <==
40.815056
43.795696
45.52016
51.08544
56.13248
61.115248
66.236176
73.184208
77.047168
85.818144
92.810528
96.846608
102.316016
108.198528
109.534768
120.763376
125.595872
126.804048
130.785984
137.788432
147.278448
147.473904
155.916192
160.043488
165.773264
179.3852
179.67024
186.41312
188.426176
193.436096
193.367648
203.68056
213.070304
220.699808
221.92272
228.08904
235.558976
238.14592
246.413424
254.804624
256.103616
254.063632
254.555088
271.15888
272.294272
278.976272
288.020112
291.567584
295.63376
312.14696
312.581216
309.159216
306.317744
320.481584
327.005184
335.262048
340.692528
340.206032
344.038064
348.546
359.234496
362.559568
364.718112
377.525568
386.35088
389.500416
394.7988
408.963264
413.360176
414.293536
420.649344
420.647936
429.667232
432.703568
435.516448
445.620368
450.444976
471.111808
455.584976
460.088768
477.792544
490.491776
479.207264
499.14248
488.233552
519.707664
513.23936
529.200928
513.103296
524.706416
534.377792
538.262864
540.771488
545.648032
548.51584
546.446464
564.266352
562.851248
573.795888
572.50552
595.693168
594.670832
597.031488
602.270432
606.631184
618.462032
626.113952
614.139792
628.42312
631.09872
635.95648
638.728928
645.980304
695.207648
661.74664
671.471936
664.780272
678.51912
697.617888
706.932784
695.28392
729.239168
701.329408
704.521296
708.73416
709.16272
736.415344
736.579296
739.685744
748.167136
771.836752
796.400192
798.68496
768.926448
772.60656
781.629136
785.797136
805.80848
799.985328
806.665376
828.940992
820.849088
825.703248
815.482272
837.762304
835.55408
846.722928
838.05328
834.747072
846.235232
876.340816
886.298064
863.297904
865.019168
880.998128
891.510272
886.598176
891.120608
892.964224
903.281584
913.787936
917.5332
923.261296
929.243504
931.591056
944.738
958.185072
970.786832
979.706368
965.56984
983.15512
982.473168
1005.616816
991.6188
988.90768
980.489248
990.042256
1006.75864
1005.114288
1009.813584
1010.960176
1019.764672
1025.75488
1038.721168
1020.521504
1062.289408
1047.261568
1055.26568
1072.801824
1089.476976
1081.0968
1074.695872
1073.350768
1084.838368
1107.557488
1133.144672
1117.92808
1101.442896
1125.31016
1148.767168


==> plots/both-store-key/rpi-sw-store_new_key.dat <==
115.9671875
110.62833333333333
132.00229166666668
124.06369791666667
127.34802083333334
133.57489583333333
152.64244791666667
145.84744791666665
151.14307291666665
169.37578125
158.3753125
163.35697916666666
169.70125
185.05088541666666
175.53166666666667
181.51375
199.79598958333332
191.24140625
198.83973958333334
241.78510416666666
208.4571875
214.26411458333334
218.29791666666668
238.92010416666668
227.43260416666666
230.27994791666666
246.3390625
237.07875
242.06536458333332
259.7875
252.2559375
287.14625
355.18583333333333
320.6719791666667
333.80515625
344.06005208333335
336.80963541666665
349.6180729166667
345.78338541666665
343.46239583333335
370.43442708333333
351.60802083333334
626.603125
362.08598958333334
372.64109375
387.0027083333333
385.2902604166667
397.92734375
391.81776041666666
394.18645833333335
413.493125
399.9121875
428.62078125
410.44416666666666
420.5278125
434.16588541666664
427.66984375
427.95171875
1196.4463541666667
627.45078125
458.70171875
777.9045833333333
459.53822916666667
447.85109375
507.87036458333336
462.2455729166667
549.01734375
525.3920833333333
497.0043229166667
691.3524479166666
489.51109375
515.5130208333334
497.4646875
508.87984375
522.4885416666667
519.2871354166666
532.0908333333333
528.7116666666667
528.1677604166666
551.5768229166666
518.0425
525.61625
513.409375
524.0840104166666
539.465625
529.9681770833333
531.71765625
550.0744270833334
541.4163541666667
545.73640625
567.1546354166667
555.0750520833334
559.2876041666667
578.7978125
568.9448958333334
571.9913541666666
603.5059375
627.2889583333333
623.8092708333334
649.1509895833333
692.8454166666667
675.11140625
778.25578125
687.8254166666667
676.0792708333333
679.5038541666667
700.14640625
686.28828125
708.7376041666666
698.6816145833334
719.3626041666666
706.5510416666667
1381.6859895833334
673.20265625
679.9011979166667
699.1375520833334
688.30546875
690.5753125
709.3995833333333
701.8640104166667
720.3155208333334
707.34046875
715.5144270833333
736.2116666666667
725.0398958333334
729.9054166666666
753.2919791666667
776.8752604166667
800.8738020833333
791.7961979166666
810.1478125
798.3372916666667
804.1432291666666
833.5535416666667
853.6973958333333
840.0078125
827.4133854166666
848.1519791666667
837.6745833333333
857.06390625
846.9625
868.4441666666667
853.75375
862.3647395833333
882.1178645833334
873.9006770833333
890.0417708333333
880.5760416666667
901.10609375
888.0964583333333
907.3889583333333
876.7048958333334
856.31375
876.2813541666667
867.18109375
871.9719791666666
893.9372395833333
878.824375
902.553125
885.8121875
893.6750520833333
915.6322916666667
903.014375
906.9771875
930.176875
915.7172395833334
923.8590104166667
942.2098958333333
974.2357291666667
958.5069270833334
944.3340625
1681.8315104166666
1057.1283333333333
1004.5671354166667
1027.0234895833332
1015.7653645833333
1042.3826041666666
1020.7197916666667
1045.3973958333333
1036.5369270833332
1055.4570833333332
1038.6311979166667
1017.0123958333334
1025.73453125
1010.541875
1019.5655208333334
1075.91015625
1070.81421875
1089.6075520833333
1078.2414583333334
1102.980625
1089.91078125
1110.5236458333334
1095.5736458333333
1101.5778125
1123.6170833333333
1108.8384375
1132.0728645833333
1122.5563541666668
1141.1827604166667


==> plots/combined-base64/data/qemu-ree-base64.txt <==
1	7.9290	7.9970	8.0740	8.1520	12.3240	"Enc.\n1KB" 122.5763808827451 5.732084154345078
2	32.4070	32.6950	32.8030	33.0080	62.5200	"Dec.\n1KB" 30.114419105033406 1.3585648921157558
3	8.01670	8.06240	8.09080	8.13760	10.02240	"Enc.\n100KB" 122.84582248215796 2.7433885788306203
4	34.94660	35.10780	35.20310	35.35720	38.63560	"Dec.\n100KB" 28.318713631375356 0.32049901056449387


==> plots/combined-base64/data/qemu-tee-base64.txt <==
1	7.745536	7.968768	8.224256	8.582944	12.571392	"Enc.\n 1KB" 119.69151943756654 7.906035388335031
2	30.953344	31.263104	31.80744	32.941968	59.651856	"Dec.\n 1KB" 30.855111716900108 1.9154809488917721
3	7.63614112	7.6794776	7.72145904	7.798587680000001	9.28025632	"Enc.\n 100KB" 128.93418980753847 2.191873307955737
4	30.8909928	31.05882032	31.226322879999998	31.50209424	37.925191840000004	"Dec.\n 100KB" 31.756438309386073 0.8825278999048136


==> plots/combined-base64/data/rapi-ree-base64.txt <==
1	21.835	21.859	21.865	21.868	21.962	"Enc.\n1KB" 45.734106192070115 0.03427536861184695
2	58.432	58.459	58.467	58.477	58.728	"Dec.\n1KB" 17.10287222682533 0.007338812370022618
3	21.9457	21.9497	21.9513	21.9525	22.0075	"Enc.\n100KB" 45.55499856780533 0.010198312176971515
4	58.5074	58.5336	58.5513	58.5677	58.6125	"Dec.\n100KB" 17.079642147237884 0.006499046742822418


==> plots/combined-base64/data/rapi-tee-base64.txt <==
1	22.896927083333335	22.921666666666667	22.951822916666668	22.988229166666667	23.148020833333334	"Enc.\n 1KB" 43.55508451965989 0.08653924579339664
2	61.33421875	61.36723958333334	61.409479166666664	61.586354166666666	61.737291666666664	"Dec.\n 1KB" 16.268896763960285 0.02907598241380829
3	23.01126979166667	23.012597395833332	23.016342708333333	23.0543046875	23.4072359375	"Enc.\n 100KB" 43.4145759938172 0.06572343944974433
4	61.344548958333334	61.36729635416667	61.390431250000006	61.3988234375	61.401378125	"Dec.\n 100KB" 16.29116517719633 0.004813089525354698


==> plots/combined-cipher/data/qemu-ree.txt <==
1	3644.2560	3674.1760	3698.1760	3790.0800	5175.1360	"Enc. 128B" 1.090232962853426 0.04712948386969538
2	277.8240	281.7920	283.7440	287.6800	513.3760	"Dec. 128B" 14.324176336041374 0.5465855082278843
3	570.9440	574.4560	576.7480	580.3600	706.3680	"Enc. 1KiB" 7.059394147559116 0.1551490248596788
4	145.1360	146.3800	147.0120	147.9000	166.5000	"Dec. 1KiB" 27.745229030997113 0.5360666662346628
5	241.9120	243.2290	244.2100	245.9110	312.2970	"Enc. 4KiB" 16.70387739578224 0.31925795836476906
6	130.0900	131.3470	131.7770	132.3870	151.4690	"Dec. 4KiB" 30.985809653123066 0.48880483079693043


==> plots/combined-cipher/data/qemu-tee.txt <==
1	50656.0	50944.0	51168.0	52064.0	62528.0	"Enc. 128B" 0.07918995052954504 0.0019807584302053228
2	47456.0	47616.0	47648.0	47776.0	51424.0	"Dec. 128B" 0.08570035732245881 0.0008121116627336803
3	6652.0	6672.0	6684.0	6700.0	7236.0	"Enc. 1KiB" 0.6113430200235078 0.0054759582591957295
4	6212.0	6220.0	6228.0	6232.0	9404.0	"Dec. 1KiB" 0.6504272223192503 0.030594138999121542
5	2022.0	2027.0	2029.0	2031.0	2631.0	"Enc. 4KiB" 2.0095391999872 0.04498668722730564
6	1909.0	1912.0	1914.0	1917.0	2002.0	"Dec. 4KiB" 2.1361565479994264 0.013024334495586208


==> plots/combined-cipher/data/rpi-ree.txt <==
1	1681.3760	1684.0000	1685.2480	1686.0160	2771.2000	"Enc. 128B" 2.4260812935735148 0.06741907608267864
2	376.8960	377.7280	377.9840	378.1440	379.7120	"Dec. 128B" 10.83863692383163 0.01091694998548243
3	395.7320	396.4560	396.5840	396.7400	398.9480	"Enc. 1KiB" 10.32862159755975 0.011600222243297688
4	226.6360	226.8280	226.9080	226.9560	227.8640	"Dec. 1KiB" 18.052857887023823 0.008985762940999292
5	258.5930	258.7680	258.8790	259.0130	260.2130	"Enc. 4KiB" 15.822037425623417 0.011098313964979565
6	210.5920	210.6490	210.7070	210.7410	210.7900	"Dec. 4KiB" 19.4400067320244 0.00511045033615741


==> plots/combined-cipher/data/rpi-tee.txt <==
1	24000.0	24128.0	24192.0	24256.0	24416.0	"Enc. 128B" 0.16929910705228882 0.0006667922105283401
2	22592.0	22752.0	22816.0	22912.0	23040.0	"Dec. 128B" 0.17946997733132647 0.0007910811302710727
3	3776.0	3784.0	3788.0	3788.0	3792.0	"Enc. 1KiB" 1.0818813858101612 0.0009168823084208439
4	3592.0	3600.0	3604.0	3608.0	3616.0	"Dec. 1KiB" 1.1365481625593825 0.0013698439514891218
5	1634.0	1637.0	1640.0	1642.0	1645.0	"Enc. 4KiB" 2.4980252337181885 0.004282325473628242
6	1574.0	1578.0	1580.0	1582.0	1585.0	"Dec. 4KiB" 2.592921630572573 0.004518246990958505


==> plots/combined-tcp/data/tcp-1b-ree.txt <==
1	675.8400	804.8640	845.8240	897.0240	1564.6720	"QEMU\n1B"
2	105.4720	106.4960	107.5200	116.7360	143.3600	"RPi\n1B"


==> plots/combined-tcp/data/tcp-1b.txt <==
1	5518.336	7912.448	8942.592	10736.64	14224.384	"QEMU\n1B"
2	2052.096	2121.728	2140.16	2160.64	2216.96	"RPi\n1B"


==> plots/combined-tcp/data/tcp-ree.txt <==
1	2.2426326530612246	2.808530612244898	2.972012244897959	3.4792244897959185	5.805693877551021	"QEMU\n245B"
2	0.44014285714285717	0.44433469387755105	0.4485265306122449	0.4862530612244898	0.6203918367346939	"RPi\n245B"
3	0.7353157199471599	0.8872628797886393	0.9442430647291942	1.0649867899603698	1.4638480845442537	"QEMU\n757B"
4	0.14245046235138705	0.1451638044914135	0.14652047556142668	0.15873051519154558	0.1885772787318362	"RPi\n757B"
5	0.5240	0.6630	0.6840	0.7270	1.1920	"QEMU\n1024B"
6	0.1060	0.1080	0.1090	0.1180	0.1450	"RPi\n1024B"


==> plots/combined-tcp/data/tcp.txt <==
1	16.025391836734695	31.55614693877551	37.26542857142857	43.10884897959184	55.55022040816327	"QEMU\n245B"
2	8.4214	8.622608163265307	8.698061224489797	8.781897959183674	8.96214693877551	"RPi\n245B"
3	4.95320607661823	9.054422721268164	10.188599735799208	12.398616908850727	16.874274768824307	"QEMU\n757B"
4	2.718768824306473	2.792029062087186	2.8110224570673714	2.8395125495376488	2.958899603698811	"RPi\n757B"
5	4.203	6.871	8.043	9.438	13.167	"QEMU\n1024B"
6	2.002	2.057	2.073	2.093	2.191	"RPi\n1024B"


==> plots/macro/qemu.txt <==
# nclient	microseconds behind
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	4489929
11	10705262
12	17457211
13	24969368
14	31330848
15	37942774
16	43739085
17	50098743
18	56453413
19	62512525
20	69454449
21	75696885
22	82465726
23	87976742
24	94660298
25	101447133


==> plots/macro/rpi.txt <==
# nclient	microseconds behind
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	1497133
17	5378088
18	9123652
19	13055051
20	16970256
21	20900808
22	24603040
23	28567776
24	32301386
25	36193622


==> plots/nw-open-socket/qemu-nw-open_socket.dat <==
0.600000
0.798000
0.998000
0.962000
1.685000
0.592000
2.708000
0.920000
0.969000
2.377000
0.979000
0.918000
0.920000
0.922000
0.911000
0.928000
0.927000
0.932000
1.277000
0.920000
0.910000
0.986000
0.831000
0.889000
1.109000
0.737000
0.950000
0.921000
1.047000
0.826000
0.932000
1.125000
0.741000
0.810000
0.795000
0.744000
0.402000
1.099000
0.919000
1.077000
0.935000
0.690000
0.969000
1.224000
0.754000
0.372000
1.379000
0.512000
0.828000
1.252000
1.351000
1.848000
0.755000
0.910000
0.691000
0.817000
0.959000
0.514000
0.913000
0.972000
0.921000
0.837000
1.781000
0.635000
0.925000
0.996000
0.927000
1.039000
0.937000
1.598000
0.937000
0.922000
0.980000
0.938000
0.969000
1.800000
0.928000
0.847000
0.923000
0.930000
0.921000
1.028000
0.927000
0.934000
0.402000
0.944000
0.951000
0.973000
0.963000
0.995000
0.702000
0.930000
0.931000
1.696000
0.979000
0.940000
0.553000
0.926000
0.929000
0.935000
0.753000
1.104000
0.927000
0.930000
0.527000
0.837000
0.929000
0.944000
1.887000
0.764000
0.929000
1.218000
0.781000
0.927000
0.922000
0.598000
0.748000
0.823000
0.982000
1.622000
0.460000
1.189000
1.686000
0.687000
0.881000
0.843000
0.833000
0.926000
0.930000
0.826000
0.852000
0.925000
0.823000
0.562000
1.537000
1.774000
0.963000
0.922000
0.923000
0.487000
0.647000
0.921000
0.836000
0.937000
0.556000
0.924000
0.803000
0.713000
0.823000
0.926000
0.828000
0.926000
0.826000
1.738000
0.921000
1.812000
0.433000
0.358000
1.670000
0.830000
0.943000
0.589000
0.759000
0.456000
0.937000
0.456000
1.156000
0.743000
0.699000
0.942000
0.862000
0.990000
0.925000
0.919000
0.924000
0.521000
0.631000
1.015000
0.759000
0.638000
0.328000
0.980000
0.525000
0.982000
0.975000
0.864000
0.670000
0.924000
0.836000
0.765000
0.872000
0.527000
0.830000
0.837000
0.923000
0.528000
0.365000
0.746000
0.632000
0.580000


==> plots/nw-open-socket/rpi-nw-open_socket.dat <==
0.042000
0.124000
0.053000
0.054000
0.089000
0.085000
0.089000
0.042000
0.048000
0.091000
0.046000
0.054000
0.047000
0.093000
0.092000
0.046000
0.058000
0.048000
0.099000
0.049000
0.048000
0.048000
0.098000
0.089000
0.087000
0.088000
0.087000
0.063000
0.049000
0.094000
0.047000
0.096000
0.051000
0.097000
0.090000
0.050000
0.090000
0.092000
0.100000
0.052000
0.051000
0.091000
0.042000
0.044000
0.133000
0.084000
0.091000
0.091000
0.052000
0.052000
0.090000
0.093000
0.090000
0.100000
0.095000
0.097000
0.098000
0.091000
0.094000
0.093000
0.100000
0.042000
0.089000
0.091000
0.089000
0.048000
0.093000
0.092000
0.065000
0.094000
0.097000
0.049000
0.053000
0.052000
0.091000
0.098000
0.092000
0.051000
0.096000
0.087000
0.088000
0.045000
0.087000
0.085000
0.093000
0.095000
0.096000
0.053000
0.048000
0.091000
0.050000
0.098000
0.047000
0.092000
0.089000
0.139000
0.063000
0.091000
0.044000
0.090000
0.044000
0.090000
0.087000
0.092000
0.053000
0.050000
0.051000
0.090000
0.097000
0.055000
0.053000
0.092000
0.047000
0.144000
0.048000
0.050000
0.097000
0.087000
0.132000
0.090000
0.047000
0.089000
0.096000
0.148000
0.051000
0.053000
0.091000
0.092000
0.062000
0.052000
0.091000
0.093000
0.091000
0.096000
0.061000
0.052000
0.089000
0.092000
0.091000
0.090000
0.045000
0.093000
0.048000
0.049000
0.052000
0.095000
0.139000
0.091000
0.050000
0.087000
0.091000
0.097000
0.054000
0.051000
0.093000
0.044000
0.088000
0.044000
0.089000
0.090000
0.091000
0.100000
0.098000
0.052000
0.092000
0.048000
0.096000
0.048000
0.048000
0.137000
0.090000
0.091000
0.051000
0.052000
0.043000
0.088000
0.088000
0.087000
0.097000
0.091000
0.091000
0.099000
0.096000
0.048000
0.061000
0.089000
0.094000
0.090000
0.052000
0.095000
0.090000
0.101000
0.144000
0.090000
0.087000
0.089000
0.089000
0.095000
0.095000
0.092000


==> plots/other-data/qemu-sw-200_key_cache_random_queries-fifo.dat <==
133 h 0.01912
131 h 0.007552
165 h 0.008144
131 h 0.007712
053 m 369.14896
171 h 0.010672
040 m 352.922608
148 h 0.011376
114 h 0.009024
148 h 0.008256
165 h 0.008352
024 m 330.976144
047 m 364.208896
185 h 0.010704
027 m 334.160864
152 h 0.011616
080 h 0.011248
047 h 0.009568
049 m 351.878624
110 h 0.011424
038 m 350.917216
120 h 0.01104
048 m 361.064768
159 h 0.010224
058 m 368.673488
033 m 330.932416
148 h 0.011552
136 h 0.008016
020 m 318.346832
065 m 377.79184
126 m 465.435728
056 m 370.092032
001 m 307.814816
199 h 0.010144
073 h 0.007792
134 h 0.007984
125 m 470.84584
045 m 347.133408
165 h 0.011072
014 m 353.4672
092 h 0.014256
111 m 442.052448
116 m 454.613968
162 h 0.012464
034 m 341.049696
079 h 0.010512
139 h 0.008128
111 h 0.007968
011 m 303.07448
157 h 0.010928
033 h 0.008976
187 h 0.008112
063 m 426.99544
091 h 0.011328
162 h 0.01072
061 m 412.59056
159 h 0.011008
054 m 368.165184
193 h 0.012944
091 h 0.008224
183 h 0.007504
086 h 0.007984
158 h 0.007712
090 h 0.007888
007 m 305.230464
010 m 304.855408
032 m 332.28328
002 m 322.68408
108 m 450.300528
029 m 332.434672
028 m 334.137584
198 h 0.010928
159 h 0.008464
043 m 351.383376
097 m 427.54264
070 m 397.583632
187 h 0.013328
145 h 0.010896
000 m 291.239584
022 m 320.991056
121 m 452.742928
074 h 0.011616
096 m 460.728464
047 h 0.010288
156 h 0.009056
137 h 0.008016
037 m 343.226672
051 m 359.959792
068 m 410.120432
130 h 0.01104
009 m 307.387296
173 h 0.011632
099 m 429.83232
096 h 0.011568
115 m 464.983392
086 h 0.011808
064 m 405.642992
179 h 0.011616
056 h 0.007904
069 m 430.012352
075 m 397.723168
004 m 295.4576
056 h 0.0116
153 h 0.0096
048 h 0.008224
093 m 413.626944
007 h 0.010912
137 h 0.008496
064 h 0.008256
188 h 0.007728
160 h 0.008752
112 m 433.398048
153 h 0.011184
148 h 0.00904
042 m 360.138272
001 h 0.010304
070 h 0.00808
140 h 0.008
072 m 398.342448
028 h 0.011952
148 h 0.009296
053 h 0.008096
065 h 0.007168
193 h 0.008608
135 h 0.013296
148 h 0.012112
016 m 314.74208
175 h 0.011888
079 h 0.0088
080 h 0.007984
172 h 0.008976
121 h 0.008128
162 h 0.014928
109 m 452.099456
166 h 0.012512
055 m 365.764864
170 h 0.01168
091 h 0.011184
172 h 0.01024
046 m 354.921696
006 m 301.875408
045 h 0.015056
165 h 0.013888
122 m 447.229056
066 m 388.032272
064 h 0.016928
197 m 562.58752
039 m 343.557552
089 m 421.566656
109 h 0.010976
100 m 426.9548
130 h 0.011376
184 m 571.543488
059 m 369.806992
189 m 552.399904
152 h 0.011072
010 h 0.008144
153 h 0.008256
077 m 406.869696
141 h 0.011376
117 m 462.284912
089 h 0.010768
164 m 541.87912
183 h 0.012832
017 m 316.990336
011 h 0.011856
190 m 553.373968
154 m 502.838352
146 h 0.016992
067 m 383.827376
192 m 556.988192
043 h 0.010592
017 h 0.008752
084 m 401.594336
100 h 0.01208
099 h 0.007824
130 h 0.0088
017 h 0.0076
093 h 0.008
045 h 0.008304
072 h 0.007984
001 h 0.007744
004 h 0.007408
009 h 0.007504
067 h 0.008096
160 h 0.008944
006 h 0.008
117 h 0.007664
165 h 0.00824
032 h 0.0104
187 h 0.008704
026 m 344.585936
138 h 0.01512
150 m 523.996048
094 m 419.438208
057 m 367.033664
109 h 0.011424
000 h 0.009408
029 h 0.008192
158 h 0.009232
117 h 0.008352
080 h 0.009072
146 h 0.008128
070 h 0.008
104 m 433.766368
039 h 0.010416
131 h 0.009728
120 h 0.009744
044 m 347.831888
075 h 0.010848
110 h 0.009104
014 h 0.00848
178 m 527.954336
164 h 0.011008
199 h 0.008496
163 m 511.682144
045 h 0.011792
175 h 0.010304
172 h 0.0084
038 h 0.007632
015 m 309.663248
173 h 0.011792
036 m 337.26592
099 h 0.011872
185 m 543.297488
035 m 336.858368
024 m 326.581552
150 h 0.010368
081 m 407.155344
084 h 0.010912
014 h 0.010304
126 h 0.008656
185 h 0.007792
081 h 0.007104
170 h 0.008256
177 m 539.008464
085 m 409.578448
148 h 0.01736
137 h 0.021568
177 h 0.010656
153 h 0.008432
034 h 0.00816
014 h 0.008112
034 h 0.008192
020 m 313.468048
181 m 535.434416
047 h 0.016624
131 h 0.010784
023 m 324.24176
005 m 292.649072
036 h 0.01104
193 h 0.008784
122 h 0.007984
013 m 339.602816
090 h 0.011024
023 h 0.009488
093 h 0.00912
068 h 0.007824
186 m 537.776096
018 m 323.995296
052 m 381.284928
195 m 563.10896
158 h 0.01824
121 h 0.011632
167 m 522.569552
189 h 0.01392
157 m 500.728736
158 h 0.01224
093 h 0.010048
148 h 0.009056
039 h 0.009184
131 h 0.008512
078 m 392.171232
190 h 0.011328
000 h 0.008336
154 h 0.008512
117 h 0.008064
028 h 0.009456
161 m 508.0592
017 h 0.01112
122 h 0.008832
035 h 0.008416
087 m 409.721216
138 h 0.019776
033 m 337.135296
131 h 0.01032
093 h 0.008288
022 h 0.008704
055 h 0.00976
007 h 0.008976
054 m 373.22808
094 h 0.01152
154 h 0.009056
026 h 0.008032
072 h 0.008352
020 h 0.008048
156 h 0.02424
025 m 327.907984
109 h 0.01056
165 h 0.008368
037 h 0.00808
043 h 0.008528
162 h 0.008336
135 h 0.008944
178 h 0.008256
046 h 0.008176
136 m 479.883184
182 m 576.582848
063 m 385.289504
080 h 0.011424
174 m 656.275776
089 h 0.010288
139 m 526.237536
116 m 506.145152
153 h 0.012656
011 h 0.009536
029 h 0.008688
071 m 505.211536
175 h 0.011808
107 m 564.371488
010 h 0.01112
003 m 356.541456
188 h 0.010176
117 h 0.008512
009 h 0.007984
199 h 0.00904
136 h 0.007472
092 m 416.771824
173 h 0.031808
154 h 0.010416
007 h 0.008624
062 m 376.149936
063 h 0.009888
019 m 325.58072
134 m 533.518512
161 h 0.013136
174 h 0.00944
034 h 0.00984
153 h 0.009136
165 h 0.009264
120 h 0.008368
015 h 0.008496
091 h 0.008336
010 h 0.007872
046 h 0.009088
032 h 0.00832
009 h 0.0088
184 h 0.014928
112 m 459.942816
022 h 0.010784
064 h 0.008688
172 h 0.009776
010 h 0.014016
155 m 519.475808
003 h 0.012768
067 h 0.00952
154 h 0.008656
073 m 393.575072
154 h 0.011152
034 h 0.009472
172 h 0.00888
060 m 363.655632
007 h 0.011568
136 h 0.00816
056 m 463.50952
020 h 0.011152
187 h 0.009872
092 h 0.010864
165 h 0.009152
043 h 0.007984
060 h 0.008144
138 h 0.008416
047 h 0.008768
026 h 0.008096
079 m 398.275616
119 m 535.8664
020 h 0.01072
167 h 0.009824
074 m 393.576128
019 h 0.009664
079 h 0.007648
103 m 513.120848
147 m 498.776496
114 m 448.655648
187 h 0.010112
029 h 0.0092
134 h 0.009504
044 h 0.008192
009 h 0.008384
065 m 394.661648
179 m 554.232704
051 m 390.026272
094 h 0.011152
025 h 0.008816
174 h 0.007776
018 h 0.01536
001 h 0.019952
004 h 0.009584
174 h 0.00848
186 h 0.007984
134 h 0.008064
087 h 0.011648
029 h 0.013584
062 h 0.018912
104 h 0.01472
082 m 458.70448
015 h 0.011792
174 h 0.008832
062 h 0.0084
018 h 0.008352
035 h 0.008144
074 h 0.009824
150 h 0.008448
189 h 0.00848
061 m 391.80488
077 m 566.72888
165 h 0.011632
078 h 0.008368
190 h 0.009568
136 h 0.008368
011 h 0.008528
016 m 369.990496
177 h 0.01056
036 h 0.00776
008 m 306.042496
011 h 0.012464
176 m 576.317216
030 m 329.510096
128 m 498.362752
030 h 0.012448
065 h 0.011088
150 h 0.008752
052 h 0.008736
114 h 0.00816
104 h 0.00832
099 h 0.008816
066 m 421.359488
067 h 0.014896
083 m 464.441856
128 h 0.012896
178 h 0.013552
038 h 0.018784
167 h 0.0176
155 h 0.02416
136 h 0.02
173 h 0.017248
175 h 0.01872
013 h 0.012832
002 m 327.369904
190 h 0.011808
128 h 0.008576
053 m 381.646016
162 h 0.014464
083 h 0.00888
078 h 0.008448
182 h 0.00808
091 h 0.00888
109 h 0.008944
047 h 0.008816
045 m 365.85216
058 m 539.094832
136 h 0.011936
170 h 0.008432
084 m 415.273184
187 h 0.010384
103 h 0.00912
097 m 470.296608
123 m 509.314928
069 m 405.260192
171 m 517.858256
179 h 0.012048
189 h 0.008464
016 h 0.01016
197 m 559.871808
086 m 406.5456
012 m 308.28536
172 h 0.012784
002 h 0.010784
126 m 497.364576
116 h 0.009248
054 h 0.008464
042 m 367.080128
064 h 0.013712
012 h 0.010336
060 h 0.010448
022 h 0.011056
121 h 0.011024
176 h 0.01072
018 h 0.01056
163 m 550.567936
021 m 341.224832
065 h 0.010864
133 m 500.567024
173 h 0.012784
101 m 430.248592
027 m 338.86208
017 h 0.011296
178 h 0.010416
034 h 0.00992
171 h 0.0084
047 h 0.008304
086 h 0.008496
015 h 0.008848
147 h 0.007712
085 m 421.716144
143 m 518.65408
082 h 0.015952
055 h 0.010704
099 h 0.010816
117 h 0.023232
131 h 0.017664
153 h 0.009248
088 m 436.707248
126 h 0.011584
007 h 0.010096
035 h 0.009584
025 h 0.008784
181 m 542.637984
140 m 486.327504
045 h 0.010704
028 m 342.290272
045 h 0.011136
058 h 0.008944
033 m 354.025376
195 m 592.73784
109 h 0.011792
128 h 0.008992
061 h 0.008192
067 h 0.008752
028 h 0.007808
013 h 0.00864
039 m 347.887984
174 h 0.010784
138 h 0.008976
096 m 418.863008
146 m 479.62968
058 h 0.011392
065 h 0.009152
145 m 492.462608
039 h 0.010944
174 h 0.009024
106 m 446.408016
011 h 0.01256
064 h 0.01056
162 h 0.009344
145 h 0.008368
159 m 566.304096
163 h 0.010032
162 h 0.009248
010 h 0.008736
100 m 444.221744
033 h 0.011168
192 m 555.097936
060 h 0.010544
002 h 0.008864
032 h 0.009232
151 m 511.308432
065 h 0.011824
161 h 0.010064
188 m 549.67128
097 h 0.011312
077 h 0.008192
024 m 326.215952
137 m 477.05592
014 m 312.4808
034 h 0.013216
052 h 0.0096
147 h 0.00816
190 h 0.009248
183 m 526.426288
062 h 0.010544
002 h 0.009328
168 m 512.755776
137 h 0.011024
019 h 0.01064
043 h 0.01016
113 m 447.64056
142 m 492.036928
041 m 348.170112
070 m 395.764976
139 m 471.127616
086 h 0.012
024 h 0.008224
175 h 0.00904
069 h 0.008352
150 h 0.008624
115 m 443.397232
170 h 0.012608
003 m 298.05384
116 h 0.011216
001 h 0.009664
121 h 0.008272
056 m 363.109504
144 m 530.336832
191 m 555.23568
144 h 0.010096
181 h 0.008288
167 h 0.0096
084 h 0.009136
102 m 433.8244
070 h 0.011488
126 h 0.009376
101 h 0.008592
056 h 0.008736
016 h 0.00984
086 h 0.008976
055 h 0.008736
018 h 0.009024
116 h 0.008128
034 h 0.008416
182 h 0.008144
182 h 0.012496
091 h 0.013248
053 h 0.017312
110 m 442.589536
138 h 0.013536
059 m 375.495808
143 h 0.011136
085 h 0.009184
008 h 0.010144
146 h 0.008896
105 m 434.492736
068 m 376.003232
030 h 0.011088
185 m 539.03272
083 h 0.011088
086 h 0.008464
098 m 422.51256
151 h 0.012096
033 h 0.008064
193 m 554.113168
185 h 0.011344
094 m 422.218544
068 h 0.011632
020 m 315.43392
045 h 0.010816
072 m 384.335168
138 h 0.01376
024 h 0.010464
056 h 0.009584
180 m 532.193424
094 h 0.011312
176 h 0.010096
165 m 522.28048
039 h 0.01528
147 h 0.012784
049 m 370.606672
011 h 0.011376
141 m 483.833488
099 h 0.011184
062 h 0.011424
192 h 0.008544
027 h 0.00816
087 m 410.519776
068 h 0.010336
020 h 0.008
007 h 0.008176
019 h 0.02032
000 m 293.522528
131 h 0.011328
069 h 0.010384
143 h 0.008112
042 h 0.008288
008 h 0.008416
194 m 559.334816
068 h 0.010656
148 m 499.092016
019 h 0.012432
193 h 0.00936
148 h 0.011184
117 h 0.008288
138 h 0.008928
000 h 0.008352
192 h 0.007872
073 m 400.905808
181 h 0.012272
133 h 0.009536
182 h 0.009328
105 h 0.00888
054 h 0.008784
188 h 0.00856
073 h 0.007344
193 h 0.008016
188 h 0.00808
074 m 395.432544
061 h 0.010608
157 m 504.44768
014 h 0.011968
153 h 0.009696
118 m 446.043232
186 m 533.738816
059 h 0.01136
179 m 537.70064
197 m 556.192912
112 m 441.226208
174 h 0.011232
002 h 0.023248
018 h 0.011664
070 h 0.008768
005 m 292.772512
150 h 0.011792
103 m 432.380432
171 h 0.010768
176 h 0.008208
105 h 0.008912
158 m 504.774912
147 h 0.012496
153 h 0.010384
153 h 0.009312
084 h 0.010432
141 h 0.008864
028 h 0.008768
008 h 0.008672
181 h 0.008944
109 h 0.008704
171 h 0.00848
115 h 0.009344
051 m 352.997808
190 h 0.012992
044 m 375.846432
105 h 0.012016
142 h 0.00936
166 m 516.406128
151 h 0.009936
070 h 0.008928
192 h 0.00864
026 m 321.02736
160 m 499.38136
168 h 0.0108
127 m 457.00832
168 h 0.010768
085 h 0.008096
012 m 311.578032
014 h 0.01176
052 h 0.010608
054 h 0.008848
016 h 0.009488
065 h 0.009104
166 h 0.008384
065 h 0.008704
074 h 0.008352
078 m 399.109104
102 h 0.018928
160 h 0.00952
131 h 0.009728
012 h 0.00936
120 m 443.208608
169 m 520.004208
087 h 0.011312
184 m 530.98336
144 h 0.012672
172 m 526.082768
127 h 0.010304
034 h 0.00832
091 h 0.008512
074 h 0.009552
149 m 490.462784
134 m 469.060096
111 m 447.742096
000 h 0.015328
102 h 0.014912
042 h 0.013488
052 h 0.014688
077 h 0.016224
172 h 0.014352
143 h 0.013744
194 h 0.013552
066 m 381.277696
025 m 323.695232
003 h 0.011664
085 h 0.008
025 h 0.00872
010 h 0.008352
059 h 0.00848
122 m 482.749328
141 h 0.011568
188 h 0.009664
115 h 0.014544
093 m 427.478544
027 h 0.013728
121 h 0.011248
059 h 0.009312
114 m 547.970304
183 h 0.011904
156 m 510.484176
136 m 493.923392
002 h 0.013616
078 h 0.00888
009 m 303.044704
143 h 0.011904
164 m 515.691024
146 h 0.011536
096 m 416.513328
141 h 0.011632
093 h 0.008704
160 h 0.00816
039 h 0.008016
093 h 0.008688
145 m 484.703936
009 h 0.015248
104 m 433.725424
014 h 0.012592
109 h 0.008464
133 h 0.010368
061 h 0.015824
027 h 0.014944
192 h 0.024272
074 h 0.014944
177 m 521.484736
190 h 0.012608
116 h 0.009104
142 h 0.009456
148 h 0.009008
058 m 370.549984
037 m 336.414736
000 h 0.011376
070 h 0.008864
147 h 0.008672
067 m 389.045264
121 h 0.01144
073 h 0.009312
103 h 0.009008
061 h 0.009568
169 h 0.00936
079 m 402.600704
013 m 307.195488
045 h 0.01224
199 m 546.632512
111 h 0.01208
131 h 0.010336
176 h 0.008848
154 m 497.726528
101 h 0.012
140 m 474.437824
000 h 0.01128
003 h 0.00952
072 h 0.009536
102 h 0.009264
112 h 0.008768
173 m 524.193072
141 h 0.011312
131 h 0.011232
017 m 323.525312
105 h 0.011456
169 h 0.010832
192 h 0.00936
181 h 0.010464
079 h 0.008672
009 h 0.007424
137 m 477.412448
152 m 499.187264
026 h 0.013152
168 h 0.0104
000 h 0.008816
038 m 340.84984
091 h 0.01168
029 m 329.035728
001 m 293.560448
028 h 0.01168
062 h 0.008576
047 m 348.97624
197 h 0.010416
050 m 360.01528
036 m 341.61544
156 h 0.010912
048 m 348.115888
160 h 0.01096
139 m 473.315888
171 h 0.015264
000 h 0.012176
181 h 0.011152
150 h 0.008944
089 m 406.382848
143 h 0.011696
012 h 0.009952
157 h 0.009152
196 m 562.150176
043 m 352.496128
122 h 0.01208
103 h 0.0092
057 m 370.186224
074 h 0.01136
125 m 468.491104
077 h 0.010528
101 h 0.009536
135 m 469.417264
018 h 0.012032
117 h 0.009472
061 h 0.009792
029 h 0.008736
036 h 0.008256
158 h 0.008288
164 h 0.009504
122 h 0.008848
115 h 0.00816
093 h 0.009504
093 h 0.007424
041 m 346.575024
188 h 0.010896
094 m 412.135744
165 m 509.701024
114 h 0.016832
089 h 0.008944
006 m 319.261216
013 h 0.010752
051 h 0.00872
001 h 0.008608
151 h 0.00912
050 h 0.008864
115 h 0.011168
013 h 0.00936
108 m 434.72392
101 h 0.011104
036 h 0.009504
087 h 0.009344
140 h 0.008912
029 h 0.0084
181 h 0.00872
183 h 0.008384
083 m 403.238576
055 m 367.195712
162 m 511.741696
165 h 0.01152
103 h 0.008496
116 h 0.0092
106 m 427.031568
185 m 536.36712
048 h 0.011024
002 h 0.008768
084 h 0.00888
015 m 317.546064
157 h 0.012032
056 m 361.38448
141 h 0.011728
113 m 461.554192
059 h 0.012736
078 h 0.00848
191 m 547.747456
097 m 421.904368
160 h 0.010848
090 m 409.398336
027 h 0.011376
010 h 0.008368
179 m 524.389136
160 h 0.011136
103 h 0.010288
168 h 0.019968
187 m 546.518496
023 m 318.514352
094 h 0.011584
165 h 0.00784
176 h 0.009104
146 h 0.008544
170 m 522.02608
134 h 0.01144
066 h 0.008928
040 m 343.79712
061 h 0.012352
001 h 0.009312
030 m 332.432912
173 h 0.011024
192 h 0.009568
060 m 368.234864
163 m 506.138624
004 m 289.833488
046 m 348.972064
113 h 0.010432
034 m 338.718128
189 m 542.675888
128 m 461.825376
087 h 0.011712
077 h 0.00848
187 h 0.018544
181 h 0.008112
096 h 0.009072
159 m 504.732672
028 h 0.012304
055 h 0.008064
013 h 0.008752
000 h 0.009152
005 m 296.014592
169 h 0.012608
172 m 533.208464
050 h 0.011152
153 m 508.190224
044 m 377.27248
101 h 0.010528
093 h 0.008528
153 h 0.007776
166 m 514.461344
008 m 306.358816
053 m 373.316304
174 m 530.543088
182 m 544.06768
080 m 397.731728
146 h 0.012304
004 h 0.009728
037 h 0.009904
118 m 469.652496
140 h 0.019728


==> plots/other-data/qemu-sw-200_key_cache_random_queries-lru.dat <==
071 m 390.458896
172 h 0.011088
173 h 0.007808
160 h 0.008192
122 h 0.016768
186 h 0.010512
102 h 0.009056
060 m 374.277792
177 h 0.010608
048 m 355.911984
062 m 404.219712
114 h 0.011536
040 m 343.656752
106 h 0.011424
028 m 336.387056
108 h 0.010752
199 h 0.011872
019 m 315.03776
096 h 0.011312
087 h 0.008816
194 h 0.008192
120 m 457.672784
088 h 0.0108
032 m 343.19232
038 m 345.158464
012 m 312.764672
083 h 0.010064
131 h 0.007712
016 m 317.441184
051 m 350.777856
009 m 307.558784
056 m 367.8432
114 h 0.011328
095 h 0.018288
182 h 0.008224
149 h 0.007504
064 m 377.752592
188 h 0.011408
024 m 359.74616
194 h 0.012464
151 h 0.008416
039 m 352.27024
035 m 338.731856
120 h 0.01128
101 h 0.007856
136 h 0.007696
024 h 0.00808
082 h 0.008192
138 h 0.007856
042 m 362.262352
145 h 0.011664
077 h 0.008896
020 m 316.40304
028 h 0.01152
188 h 0.008544
102 h 0.009488
095 h 0.009648
068 m 402.327264
155 h 0.01056
135 h 0.008976
145 h 0.00944
023 m 322.713344
033 m 349.812112
192 h 0.012976
146 h 0.010384
007 m 327.535104
080 h 0.010784
035 h 0.008704
027 m 339.604464
144 h 0.012432
121 m 460.34272
031 m 360.582064
082 h 0.0132
176 h 0.010576
096 h 0.00848
080 h 0.007808
101 h 0.008368
115 m 441.605184
141 h 0.011936
083 h 0.008112
005 m 306.183184
049 m 359.065872
085 h 0.011392
080 h 0.007824
187 h 0.00768
004 m 299.021824
006 m 325.167456
028 h 0.01112
032 h 0.007872
161 h 0.008112
093 m 441.9416
131 h 0.011712
016 h 0.00864
088 h 0.008448
010 m 305.934832
141 h 0.012192
025 m 329.98768
197 h 0.01096
182 h 0.009792
057 m 369.469552
040 h 0.010144
089 m 422.159552
046 m 360.801808
118 m 457.285088
147 h 0.01088
118 h 0.013616
188 h 0.010624
009 h 0.008288
098 m 416.410112
105 m 434.331648
179 h 0.010848
065 m 382.121936
072 m 396.156576
118 h 0.011648
028 h 0.012832
091 m 417.13008
066 m 383.788992
087 h 0.012768
149 h 0.009456
078 m 400.829168
061 m 378.20072
098 h 0.01032
039 h 0.017808
075 m 393.785424
172 h 0.010704
101 h 0.010096
107 m 443.997648
172 h 0.010144
072 h 0.007616
126 m 467.671184
135 h 0.012304
075 h 0.010352
060 h 0.008096
146 h 0.0084
096 h 0.008896
107 h 0.010048
177 h 0.008672
172 h 0.007632
061 h 0.00752
105 h 0.007728
009 h 0.008368
112 m 439.293568
045 m 358.129856
086 m 411.870848
179 h 0.011936
032 h 0.009408
072 h 0.008768
063 m 388.514384
136 h 0.011344
181 m 527.21544
029 m 328.690144
023 h 0.012496
101 h 0.007952
021 m 321.583488
016 h 0.018224
182 h 0.009232
126 h 0.008736
122 h 0.008448
173 h 0.00896
190 m 551.615552
109 m 439.780608
108 h 0.011104
052 m 363.602
146 h 0.011728
120 h 0.024304
175 m 532.87344
080 h 0.011184
136 h 0.00896
048 h 0.00928
032 h 0.008384
042 h 0.008768
031 h 0.007712
193 m 560.44248
069 m 384.216784
011 m 309.63776
030 m 335.656992
027 h 0.01152
034 m 349.3124
027 h 0.011168
136 h 0.010752
120 h 0.008144
041 m 343.999536
019 h 0.009344
069 h 0.009744
172 h 0.007952
187 h 0.008208
099 m 428.573984
158 m 516.332096
064 h 0.01168
005 h 0.00864
130 h 0.008544
050 m 361.389792
109 h 0.010224
139 h 0.007872
059 m 375.781776
155 h 0.0176
013 m 307.63488
049 h 0.01072
023 h 0.00824
083 h 0.007744
021 h 0.00848
083 h 0.008912
183 m 553.318864
084 m 401.772256
016 h 0.011936
127 m 462.23192
030 h 0.009472
190 h 0.008016
058 m 374.558864
001 m 297.926736
021 h 0.011104
197 h 0.0092
065 h 0.014912
018 m 318.648128
026 m 332.322896
181 h 0.01072
102 h 0.009648
051 h 0.008016
052 h 0.01344
105 h 0.008928
002 m 297.188624
114 h 0.010864
116 m 450.72152
113 m 444.742672
017 m 320.502848
196 m 562.375232
153 m 498.072304
094 m 411.586592
049 h 0.011376
147 h 0.009504
026 h 0.008176
173 h 0.009152
171 m 519.605664
162 m 515.325216
147 h 0.011504
132 m 470.747696
115 h 0.012304
113 h 0.008304
106 m 436.643712
125 m 464.774224
111 m 437.428096
056 m 367.185792
008 m 314.34952
122 h 0.011536
182 h 0.00888
128 m 476.668816
156 m 514.325952
065 h 0.012816
117 m 476.570432
160 m 512.067328
082 h 0.0116
161 h 0.00848
085 h 0.009616
021 h 0.008512
139 h 0.00856
092 m 435.973632
118 h 0.011856
080 h 0.011424
071 m 392.329376
043 m 351.2228
160 h 0.010208
187 h 0.008736
105 h 0.011952
120 h 0.011472
082 h 0.01136
163 m 509.468656
107 h 0.010576
181 h 0.00848
038 m 344.409696
055 m 369.333376
160 h 0.010528
085 h 0.009696
186 m 551.309248
088 h 0.011696
058 h 0.008848
067 m 388.824272
066 h 0.01248
017 h 0.008192
178 m 528.906944
145 m 485.988272
183 h 0.01056
140 m 487.200304
194 m 559.945968
101 h 0.011456
150 m 500.588896
017 h 0.010992
141 h 0.008784
057 h 0.009296
035 m 340.599472
163 h 0.011456
100 m 428.795184
060 h 0.011584
100 h 0.007552
178 h 0.00728
071 h 0.007296
071 h 0.006832
194 h 0.007184
025 h 0.008368
043 h 0.008608
053 m 373.681616
195 m 551.58376
170 m 528.135952
090 m 422.246864
171 h 0.011008
165 m 510.793696
160 h 0.011312
043 h 0.007936
090 h 0.007136
138 m 484.372064
165 h 0.014896
000 m 296.18168
033 m 345.813648
101 h 0.011776
143 m 489.311584
001 h 0.012416
075 h 0.011424
078 m 397.599696
166 m 513.963792
130 h 0.010944
132 h 0.008736
104 m 436.814256
130 h 0.010608
106 h 0.007792
050 h 0.009488
067 h 0.008272
017 h 0.008272
139 h 0.008336
119 m 459.036576
132 h 0.010544
138 h 0.014272
185 m 548.942496
174 m 531.342768
190 h 0.010944
168 m 521.317552
004 m 303.241168
177 m 534.68744
118 h 0.012144
060 h 0.00848
047 m 354.231152
111 h 0.013088
061 m 378.600128
169 m 517.268176
050 h 0.011728
009 m 296.897072
020 m 326.103584
097 m 432.189904
094 h 0.012304
003 m 294.234176
179 m 538.489136
003 h 0.01008
108 m 439.387264
175 m 535.578016
006 m 321.56608
066 h 0.01264
134 m 472.656128
083 h 0.01296
082 h 0.008528
183 h 0.009552
102 h 0.008624
112 m 446.744656
123 m 457.918928
109 h 0.011504
120 h 0.012512
071 h 0.008608
021 h 0.008992
067 h 0.008416
042 m 353.905648
189 m 546.214944
008 h 0.010128
150 h 0.00832
021 h 0.008368
197 h 0.008784
137 m 504.137952
001 h 0.011648
082 h 0.008736
176 m 533.481632
160 h 0.010384
159 m 509.778912
080 h 0.010672
060 h 0.008448
098 m 422.761296
157 m 512.55432
150 h 0.011984
164 m 512.19072
149 m 490.868272
096 m 424.047952
064 h 0.011168
164 h 0.007776
184 m 544.529536
180 m 540.017488
119 h 0.010768
058 h 0.0088
114 h 0.008576
142 m 499.255856
168 h 0.011088
059 m 370.928688
005 m 303.99728
091 m 425.677344
164 h 0.011488
140 h 0.008752
115 h 0.008944
099 m 438.604256
074 m 412.75144
082 h 0.014144
070 m 424.785936
106 h 0.018768
171 h 0.017536
079 m 411.10968
151 m 509.547328
008 h 0.01224
132 h 0.00992
016 m 317.440592
064 h 0.011104
184 h 0.008592
084 m 438.59584
027 m 347.004976
151 h 0.011024
064 h 0.008688
033 h 0.010528
114 h 0.008848
177 h 0.008128
021 h 0.009264
132 h 0.013792
163 h 0.008112
024 m 346.03336
195 h 0.013328
018 m 329.9808
078 h 0.011536
187 h 0.009904
159 h 0.008944
158 m 528.198208
034 m 349.221168
089 m 411.858048
072 m 394.3696
061 h 0.012528
022 m 332.30488
113 h 0.011184
139 h 0.009696
055 h 0.008848
103 m 439.596432
050 h 0.01152
174 h 0.015072
130 h 0.0096
114 h 0.008896
010 m 309.285936
039 m 345.35544
046 m 361.098288
167 m 526.069632
188 m 536.5364
002 m 298.40056
063 m 381.500912
018 h 0.010336
129 m 468.225296
091 h 0.011856
101 h 0.011728
170 h 0.009056
120 h 0.00816
162 m 523.219568
079 h 0.011232
020 h 0.00784
120 h 0.00792
127 m 460.618128
137 h 0.014752
006 h 0.0108
060 h 0.011392
093 m 428.33648
137 h 0.015264
036 m 344.96048
072 h 0.066688
139 h 0.011296
162 h 0.008416
090 h 0.00736
112 h 0.007952
091 h 0.008752
101 h 0.008384
072 h 0.008
192 m 550.633584
012 m 312.442528
138 h 0.011872
027 h 0.016288
168 h 0.009664
180 h 0.008064
001 h 0.00912
083 h 0.008192
170 h 0.009808
149 h 0.008032
035 h 0.00808
112 h 0.007632
031 m 329.507888
146 m 491.989984
009 h 0.010624
056 m 371.43928
193 m 547.151104
064 h 0.01232
196 m 558.246496
181 m 529.217968
171 h 0.011552
136 m 484.356144
133 m 471.350816
163 h 0.01304
166 h 0.009392
094 h 0.008608
081 m 399.532032
135 m 479.11008
197 h 0.011472
162 h 0.00944
003 h 0.008256
107 m 439.726544
164 h 0.011888
110 m 448.633968
070 h 0.012416
047 h 0.010192
136 h 0.007904
033 h 0.008592
131 m 474.137168
097 h 0.010864
020 h 0.008704
171 h 0.00856
035 h 0.008176
123 h 0.008288
164 h 0.015648
100 m 435.695056
036 h 0.010512
125 m 462.59528
101 h 0.011712
119 h 0.009168
075 m 392.297312
179 h 0.010784
191 m 556.954112
006 h 0.013696
129 h 0.049376
005 h 0.0124
075 h 0.008192
006 h 0.0084
142 h 0.008016
009 h 0.008768
156 m 498.749808
050 h 0.011184
166 h 0.00864
086 m 411.847024
063 h 0.009968
036 h 0.008016
194 m 560.247408
004 m 303.92984
050 h 0.010864
058 h 0.008592
038 m 353.30688
105 m 438.784224
005 h 0.014752
156 h 0.010608
122 m 471.130976
110 h 0.011104
078 h 0.00856
017 m 322.186032
180 h 0.010928
052 m 368.296256
002 h 0.010384
005 h 0.010816
088 m 424.436928
145 m 495.79656
170 h 0.011824
115 h 0.011552
186 m 560.242496
042 h 0.012176
199 m 590.258432
176 h 0.010992
012 h 0.008832
162 h 0.0092
045 m 356.23424
132 h 0.011808
035 h 0.010944
035 h 0.0076
176 h 0.010032
105 h 0.007888
012 h 0.00728
112 h 0.007664
119 h 0.00808
194 h 0.007872
193 h 0.007904
157 h 0.007904
065 m 388.793216
194 h 0.012432
037 m 357.3292
164 h 0.010944
062 m 382.914064
142 h 0.012176
014 m 324.742256
003 h 0.012768
030 m 333.614528
120 h 0.013472
138 h 0.012624
075 h 0.011984
045 h 0.0104
155 m 514.575104
025 m 323.775408
001 h 0.012832
042 h 0.008528
140 h 0.009936
015 m 330.553424
017 h 0.013824
086 h 0.012736
111 m 468.694016
056 h 0.01128
115 h 0.010224
151 h 0.00864
006 h 0.008512
106 h 0.008304
081 h 0.009184
048 m 382.170144
091 h 0.012864
126 m 474.595856
167 h 0.012384
015 h 0.009008
164 h 0.010144
129 h 0.00928
016 h 0.017248
177 h 0.025424
195 h 0.02032
159 h 0.012512
108 m 466.928768
161 m 527.129376
184 m 555.006608
112 h 0.011456
183 m 550.327232
006 h 0.012544
194 h 0.009568
024 h 0.009056
127 h 0.009008
170 h 0.008944
104 m 433.00344
160 m 511.583456
009 h 0.011584
136 h 0.009344
197 h 0.009296
103 h 0.008944
142 h 0.009584
096 m 421.648304
131 h 0.011536
145 h 0.008368
023 m 321.856896
196 h 0.010576
056 h 0.008416
060 h 0.008416
118 m 455.667888
074 m 396.351472
023 h 0.01048
090 h 0.008624
171 h 0.00856
138 h 0.010608
065 h 0.00816
063 h 0.008496
160 h 0.00768
148 m 500.45592
137 h 0.01248
131 h 0.009248
026 m 324.240624
139 h 0.011856
177 h 0.00992
012 h 0.008784
026 h 0.008
161 h 0.007088
007 m 306.117952
088 h 0.020864
124 m 470.348688
150 m 501.7532
145 h 0.010896
004 h 0.009408
178 m 538.575504
147 m 485.717088
079 h 0.012688
092 m 420.064688
104 h 0.011008
159 h 0.009152
150 h 0.008928
040 m 346.230464
027 h 0.013536
060 h 0.00992
142 h 0.018288
127 h 0.009552
050 h 0.008848
140 h 0.010144
151 h 0.009728
044 m 352.305216
067 m 386.346448
179 h 0.011808
001 h 0.010752
060 h 0.010272
000 m 296.098688
111 h 0.010704
109 m 443.386752
149 h 0.011056
038 h 0.009024
099 m 428.7148
183 h 0.01232
049 m 352.497456
034 m 340.10304
157 h 0.011152
039 m 341.146944
048 h 0.011696
179 h 0.008352
043 m 348.009152
110 h 0.0132
164 h 0.024656
084 m 402.597072
156 h 0.012544
074 h 0.008128
092 h 0.008496
104 h 0.00808
050 h 0.045568
174 m 537.034512
005 h 0.011504
057 m 364.19696
047 h 0.01192
099 h 0.008672
004 h 0.007952
003 h 0.008752
113 m 446.869168
127 h 0.011632
140 h 0.011424
038 h 0.009536
076 m 406.390016
142 h 0.012736
030 h 0.009408
163 m 516.778784
032 m 333.359552
159 h 0.01144
174 h 0.00864
072 m 385.354128
006 h 0.011392
062 h 0.0252
023 h 0.010768
090 h 0.008896
119 h 0.008608
035 h 0.00896
180 h 0.008976
128 m 471.089552
029 m 338.597184
102 m 436.971088
138 h 0.011168
145 h 0.0092
089 m 414.549856
059 m 366.8148
030 h 0.01144
078 h 0.008944
176 h 0.010512
043 h 0.01016
182 m 537.689328
182 h 0.010944
150 h 0.009088
102 h 0.007952
068 m 388.531232
170 h 0.013024
112 h 0.010192
023 h 0.008912
081 h 0.008896
036 h 0.008128
198 m 562.439264
094 m 424.098624
198 h 0.011616
057 h 0.00936
050 h 0.014704
108 h 0.009232
117 m 452.438016
167 h 0.011376
083 m 411.122192
025 h 0.01208
094 h 0.009296
021 m 323.646496
060 h 0.012864
054 m 365.284096
132 h 0.011264
178 h 0.009856
107 m 446.1888
185 m 543.415264
093 m 424.911056
015 h 0.011424
159 h 0.008832
115 h 0.008768
173 m 517.399424
009 h 0.013312
171 h 0.0104
006 h 0.011536
048 h 0.008816
195 h 0.00976
179 h 0.008384
138 h 0.00824
088 h 0.010192
030 h 0.008192
042 h 0.007936
131 h 0.008672
003 h 0.00864
018 m 342.873008
173 h 0.012912
192 m 554.65184
141 m 483.424064
090 h 0.012192
127 h 0.009248
183 h 0.009184
135 m 481.331712
031 m 339.057056
155 h 0.011728
187 m 579.683632
074 h 0.022704
087 m 426.555504
044 h 0.012272
008 m 303.66656
199 m 573.723056
166 m 516.668432
024 h 0.012144
056 h 0.009696
100 m 462.041216
027 h 0.019808
095 m 481.961392
016 m 323.809184
199 h 0.018112
197 h 0.010496
114 m 578.93296
121 m 652.513408
158 m 630.549872
146 m 504.334464
194 m 567.692096
094 h 0.01104
130 m 479.196368
104 h 0.011488
153 m 506.064336
193 m 551.952896
158 h 0.009728
183 h 0.011792
037 m 343.532256
040 h 0.010768
123 m 458.93872
162 m 525.44344
172 m 521.895104
088 h 0.011552
037 h 0.010352
115 h 0.008928
085 m 425.067408
108 h 0.02208
094 h 0.009408
056 h 0.008288
038 h 0.008688
110 h 0.008384
081 h 0.060672
046 m 354.395632
009 h 0.01264
191 m 550.2348
174 h 0.024064
064 m 380.196576
071 m 386.400608
076 h 0.0116
031 h 0.00896
181 m 538.84016
098 m 428.408688
005 h 0.011664
055 m 396.337888
083 h 0.010624
067 h 0.010048
092 h 0.0104
121 h 0.0108
153 h 0.01552
008 h 0.017568
070 m 384.6584
107 h 0.011088
174 h 0.00976
170 h 0.009088
183 h 0.010048
110 h 0.00856
107 h 0.008256
189 m 550.997504
013 m 311.276048
048 h 0.010288
040 h 0.008384
094 h 0.009936
074 h 0.009056
062 h 0.00856
087 h 0.00856
054 h 0.00856
029 h 0.00872
018 h 0.008448
066 m 378.72832
173 h 0.010432
162 h 0.008752
070 h 0.007872
087 h 0.009424
050 h 0.009728
059 h 0.009136
112 h 0.008336
162 h 0.007936
157 h 0.009424
097 m 424.744016
159 h 0.011664
184 m 544.104896
063 m 379.015696
050 h 0.012944
145 h 0.009936
150 h 0.008576
042 h 0.008944
104 h 0.008512
153 h 0.007856
027 h 0.0084
100 h 0.00752
033 m 338.00944
076 h 0.010784
023 h 0.009648
117 h 0.010064
032 h 0.0084
103 m 433.37472
019 m 317.69576
073 m 395.647664
156 h 0.011424
098 h 0.065264
113 h 0.0104
072 h 0.008112
151 m 532.811088
186 m 551.188288
194 h 0.01152
101 m 427.05056
182 h 0.011456
028 m 327.971264
017 m 321.648048
041 m 347.469792
005 h 0.011264
153 h 0.009808
139 m 478.04056
197 h 0.011072
104 h 0.009312
061 m 381.867632
133 m 470.889648
079 m 402.155728
133 h 0.010016
026 m 326.3548
166 h 0.0112
150 h 0.009312
033 h 0.009424
168 m 540.699296
049 m 361.098976
135 h 0.01144
023 h 0.013136
084 m 405.767632
021 h 0.011744
093 h 0.008224
093 h 0.007248
011 m 312.443856
063 h 0.017264
038 h 0.009392
117 h 0.008336
015 h 0.008144
082 m 407.665968
140 m 486.05232
188 m 547.772512
104 h 0.010752
184 h 0.009312
195 h 0.008848
112 h 0.008384
078 m 402.867216
198 m 561.411424
041 h 0.011136
099 m 422.596592
078 h 0.011408
176 m 525.544272
062 h 0.011616
017 h 0.00816
130 h 0.007104
094 h 0.008576
007 m 302.407456
038 h 0.012976
049 h 0.008464
037 h 0.010016
103 h 0.008272
166 h 0.007888
045 m 353.272272
162 h 0.011472
161 m 506.367408
097 h 0.011504
183 h 0.009296
196 m 554.32696
081 h 0.010912
083 h 0.01
101 h 0.008544
130 h 0.009232
145 h 0.009264
092 h 0.008784
097 h 0.0084
059 h 0.008912
168 h 0.008752
173 h 0.00864
133 h 0.007824
002 m 299.106
096 m 427.821904
008 h 0.011408
095 h 0.008528
024 h 0.009264
179 m 568.920736
068 m 416.798576
013 h 0.010528
062 h 0.009216
054 h 0.008448
044 h 0.009472
159 h 0.009792
041 h 0.007616


==> plots/other-data/rpi-sw-200_key_cache_random_queries-fifo.dat <==
134 h 0.002395833333333333
157 h 0.0022916666666666667
053 m 310.59651041666666
090 h 0.0028125
082 h 0.00359375
117 h 0.00265625
022 m 272.7011458333333
152 h 0.002916666666666667
183 h 0.0025
060 m 317.7372916666667
093 h 0.0030729166666666665
144 h 0.0025520833333333333
070 m 330.3740104166667
000 m 247.37760416666666
072 m 332.50625
181 h 0.0034895833333333333
192 h 0.00359375
026 m 277.3616666666667
061 m 318.74244791666666
035 m 289.02666666666664
142 h 0.002864583333333333
108 h 0.002864583333333333
130 h 0.0026041666666666665
137 h 0.002864583333333333
181 h 0.003125
052 m 308.28963541666667
091 h 0.002864583333333333
100 h 0.002864583333333333
057 m 315.36140625
187 h 0.002916666666666667
101 h 0.002864583333333333
147 h 0.0025520833333333333
087 h 0.0028125
022 h 0.002916666666666667
047 m 302.76828125
181 h 0.0033333333333333335
096 h 0.002916666666666667
141 h 0.0028125
176 h 0.0025
102 h 0.0038020833333333335
150 h 0.006197916666666667
194 h 0.0028125
089 h 0.004166666666666667
064 m 322.4113541666667
097 h 0.0030208333333333333
161 h 0.00296875
027 m 278.4286979166667
172 h 0.0033854166666666668
128 h 0.004114583333333333
165 h 0.0036458333333333334
100 h 0.0034375
182 h 0.0027083333333333334
028 m 279.5743229166667
117 h 0.005
055 m 311.27317708333334
193 h 0.003125
161 h 0.0036979166666666666
051 m 307.92546875
144 h 0.0028125
123 h 0.002864583333333333
051 h 0.03333333333333333
088 m 350.9990625
186 h 0.00296875
105 h 0.002916666666666667
151 h 0.002864583333333333
024 m 274.71859375
110 h 0.00296875
042 m 296.39088541666666
147 h 0.002864583333333333
113 h 0.0028125
104 h 0.002916666666666667
171 h 0.00296875
004 m 252.96729166666665
061 h 0.0028125
116 h 0.00390625
199 h 0.0035416666666666665
182 h 0.0030729166666666665
022 h 0.002916666666666667
115 h 0.0027604166666666667
095 h 0.00453125
116 h 0.00234375
066 m 325.56890625
105 h 0.002864583333333333
062 m 319.63145833333334
128 h 0.004583333333333333
015 m 264.3652083333333
052 h 0.00359375
138 h 0.002864583333333333
168 h 0.002864583333333333
136 h 0.0027604166666666667
164 h 0.002916666666666667
029 m 281.58927083333333
164 h 0.00296875
023 m 274.4284375
115 h 0.0028125
122 h 0.0034895833333333333
160 h 0.0028125
187 h 0.0028125
046 m 301.23515625
130 h 0.0030208333333333333
196 h 0.002916666666666667
044 m 299.0886458333333
041 m 295.78921875
054 m 311.43890625
039 m 292.77328125
091 m 353.8464583333333
196 h 0.0046875
066 h 0.0036458333333333334
052 h 0.002916666666666667
084 m 345.87677083333335
054 h 0.00296875
116 h 0.002916666666666667
111 h 0.0027604166666666667
153 h 0.002864583333333333
199 h 0.002864583333333333
069 m 329.11151041666665
063 m 320.98369791666664
107 h 0.00296875
189 h 0.0035416666666666665
161 h 0.0028125
083 m 346.01958333333334
122 h 0.00296875
017 m 267.43953125
182 h 0.0034375
065 m 324.37515625
096 m 359.65098958333334
006 m 254.874375
032 m 285.8968229166667
167 h 0.0036979166666666666
012 m 261.37286458333335
122 h 0.003125
162 h 0.0028125
034 m 287.2891666666667
026 h 0.00296875
122 h 0.0026041666666666665
057 h 0.002916666666666667
149 h 0.0031770833333333334
140 h 0.0036979166666666666
111 m 379.7278645833333
128 h 0.0038020833333333335
078 m 339.0322395833333
143 h 0.004583333333333333
158 h 0.004427083333333333
033 m 286.87604166666665
140 h 0.0034375
015 h 0.0026041666666666665
080 m 342.58875
113 m 380.59453125
054 h 0.002916666666666667
085 m 347.403125
132 h 0.0035416666666666665
060 h 0.0028125
188 h 0.003125
144 h 0.0028125
140 h 0.0033333333333333335
139 h 0.0027604166666666667
193 h 0.00421875
025 m 275.73703125
198 h 0.0036458333333333334
020 m 270.008125
072 h 0.004375
016 m 265.1332291666667
104 m 370.15947916666664
101 m 366.73390625
190 h 0.006197916666666667
187 h 0.004322916666666667
107 m 373.6117708333333
138 h 0.0031770833333333334
187 h 0.002447916666666667
161 h 0.0035416666666666665
054 h 0.0030208333333333333
128 h 0.00359375
013 m 261.74484375
124 m 393.1177083333333
140 h 0.00359375
156 h 0.0034375
085 h 0.0033854166666666668
163 h 0.0034375
059 m 316.0825520833333
180 h 0.0035416666666666665
014 m 263.10765625
103 m 368.873125
011 m 259.72692708333335
096 h 0.0030729166666666665
004 h 0.003125
045 m 299.61385416666667
106 m 372.38015625
120 m 388.42010416666665
039 h 0.004479166666666667
001 m 247.91614583333333
159 h 0.002916666666666667
066 h 0.002864583333333333
126 m 395.59796875
034 h 0.0030208333333333333
190 h 0.0032291666666666666
145 h 0.0035416666666666665
087 m 350.36052083333334
046 h 0.004270833333333333
150 h 0.0036458333333333334
059 h 0.0033333333333333335
058 m 314.75854166666664
167 h 0.0038020833333333335
183 h 0.0034895833333333333
094 m 357.51953125
002 m 249.82234375
045 h 0.00296875
130 m 400.09270833333335
066 h 0.003125
088 h 0.0028125
146 h 0.002916666666666667
130 h 0.00234375
173 h 0.0032291666666666666
000 h 0.0028125
159 h 0.0028125
036 m 290.63057291666667
084 h 0.0032291666666666666
052 h 0.003958333333333334
062 h 0.002916666666666667
159 h 0.002916666666666667
068 m 328.0847395833333
139 m 411.4078125
025 h 0.0027083333333333334
070 h 0.00296875
012 h 0.0027604166666666667
038 m 292.3661979166667
011 h 0.0033333333333333335
010 m 258.871875
145 m 419.27307291666665
133 m 404.45927083333333
148 m 422.865625
086 m 350.2615625
194 h 0.00453125
158 h 0.003125
098 m 362.8460416666667
082 m 344.2295833333333
179 h 0.00359375
139 h 0.002447916666666667
028 h 0.002864583333333333
176 h 0.0027604166666666667
033 h 0.0028125
134 m 408.2188541666667
124 h 0.0033854166666666668
122 m 392.4834895833333
046 h 0.002864583333333333
179 h 0.00296875
007 m 256.3796875
015 h 0.002916666666666667
146 m 420.08130208333336
138 m 411.13036458333335
141 m 416.11640625
180 h 0.00359375
155 m 430.88078125
136 m 408.8528645833333
149 m 423.85859375
125 m 396.49265625
016 h 0.00296875
196 h 0.0034895833333333333
195 h 0.0028125
111 h 0.0027604166666666667
073 m 333.7636458333333
126 h 0.00296875
017 h 0.00421875
109 m 376.5743229166667
053 h 0.0031770833333333334
112 m 380.1263020833333
120 h 0.00296875
026 h 0.00296875
191 h 0.0033854166666666668
099 m 365.37052083333333
011 h 0.0035416666666666665
164 m 439.49692708333333
022 h 0.0033854166666666668
024 h 0.0027604166666666667
169 h 0.0034895833333333333
036 h 0.00328125
147 m 421.58953125
197 h 0.0036979166666666666
164 h 0.0025
101 h 0.0028125
105 m 371.10703125
009 m 257.2266666666667
107 h 0.00296875
138 h 0.002864583333333333
109 h 0.0027604166666666667
173 h 0.0033854166666666668
097 m 360.9634375
083 h 0.002916666666666667
128 m 397.87578125
126 h 0.00296875
077 m 337.92822916666665
100 m 366.78125
007 h 0.0035416666666666665
068 h 0.002864583333333333
109 h 0.002864583333333333
006 h 0.0034895833333333333
101 h 0.002864583333333333
135 m 407.5622916666667
168 m 447.92625
050 m 305.8744791666667
111 h 0.002916666666666667
048 m 303.6308854166667
157 m 432.50427083333335
173 m 451.6096875
151 m 425.6252083333333
148 h 0.05286458333333333
124 h 0.0038020833333333335
120 h 0.0027604166666666667
058 h 0.0028125
022 h 0.0027604166666666667
057 h 0.0028125
055 h 0.0034375
183 h 0.00265625
093 m 356.3990625
118 m 386.38359375
157 h 0.0034375
055 h 0.0027083333333333334
122 h 0.00296875
020 h 0.00390625
071 m 330.9390104166667
016 h 0.002864583333333333
121 m 389.86713541666666
032 h 0.004791666666666666
170 m 448.368125
155 h 0.00375
199 h 0.0034895833333333333
122 h 0.0334375
117 m 385.21848958333334
083 h 0.002916666666666667
063 h 0.0028125
073 h 0.004114583333333333
095 m 360.18296875
182 m 461.91583333333335
041 h 0.00296875
036 h 0.0034895833333333333
008 m 256.3882291666667
158 m 433.52234375
187 m 469.5116145833333
197 h 0.0036458333333333334
157 h 0.002864583333333333
166 m 442.7409895833333
171 m 449.369375
116 m 383.64786458333333
088 h 0.002916666666666667
156 m 431.2735416666667
040 m 293.89447916666666
015 h 0.0030208333333333333
081 m 342.41463541666667
181 m 462.878125
077 h 0.00296875
106 h 0.0034895833333333333
161 m 436.8564583333333
180 m 459.47302083333335
145 h 0.00453125
040 h 0.0027083333333333334
095 h 0.002864583333333333
162 m 437.83416666666665
071 h 0.00296875
094 h 0.002864583333333333
159 m 434.35484375
145 h 0.0028125
128 h 0.0028125
197 m 480.49682291666664
068 h 0.0031770833333333334
065 h 0.002864583333333333
141 h 0.002916666666666667
158 h 0.0027083333333333334
079 m 339.93052083333333
138 h 0.0036458333333333334
098 h 0.002864583333333333
054 h 0.0031770833333333334
004 h 0.002864583333333333
179 m 458.37494791666666
011 h 0.00421875
191 m 473.8975520833333
056 m 312.38536458333334
184 m 464.21703125
031 m 282.29182291666666
085 h 0.0031770833333333334
057 m 314.62734375
174 m 454.09515625
111 h 0.00296875
195 m 476.7402604166667
012 h 0.003125
181 h 0.0026041666666666665
136 h 0.00328125
123 m 391.84875
062 h 0.00296875
135 h 0.002916666666666667
043 m 298.29130208333333
140 m 412.8183333333333
000 m 246.49927083333333
049 m 304.24041666666665
145 h 0.0028125
195 h 0.0027604166666666667
106 h 0.00296875
042 m 295.72963541666667
112 h 0.0030729166666666665
152 m 426.2778125
147 h 0.00328125
034 h 0.0034375
124 h 0.003125
040 h 0.0030208333333333333
109 h 0.0040625
167 m 443.74151041666664
124 h 0.00296875
187 h 0.002916666666666667
005 m 253.32526041666668
022 m 272.9234895833333
047 m 301.8461458333333
045 h 0.00359375
153 m 427.21953125
031 h 0.002864583333333333
075 m 335.26234375
047 h 0.0027604166666666667
051 m 307.37114583333334
199 m 482.50796875
156 h 0.002864583333333333
145 h 0.00265625
043 h 0.0028125
148 h 0.0028125
017 h 0.003125
050 h 0.0028125
185 m 466.57489583333336
025 h 0.0038541666666666668
174 h 0.0036458333333333334
076 m 336.6053125
144 m 416.80192708333334
092 m 354.7438020833333
172 m 449.9936979166667
083 h 0.0027083333333333334
179 h 0.003125
113 h 0.00296875
184 h 0.002864583333333333
031 h 0.002864583333333333
060 m 316.7396875
156 h 0.0028125
119 m 387.90739583333334
160 m 435.37166666666667
061 m 318.118125
018 m 267.58703125
193 m 473.7757291666667
016 h 0.00375
133 h 0.0038020833333333335
004 m 251.07755208333333
003 m 251.12395833333332
164 h 0.00296875
133 h 0.0027083333333333334
192 m 473.698125
106 h 0.0030729166666666665
138 h 0.0028125
090 m 352.26869791666667
030 m 281.63453125
170 h 0.0033854166666666668
044 m 299.87109375
023 m 273.50916666666666
003 h 0.00421875
072 m 332.0283333333333
109 h 0.00328125
115 m 382.5259375
194 m 477.7281770833333
151 h 0.004166666666666667
184 h 0.002916666666666667
189 m 470.2740625
154 m 430.6283854166667
081 h 0.002916666666666667
065 m 323.3780208333333
134 h 0.00296875
077 h 0.0030729166666666665
032 m 284.7240625
131 m 401.29161458333334
048 h 0.00296875
181 h 0.0026041666666666665
045 h 0.00359375
146 h 0.0049479166666666664
131 h 0.002395833333333333
126 h 0.0027604166666666667
034 m 287.41765625
073 h 0.00296875
156 h 0.0027604166666666667
188 m 469.2899479166667
180 h 0.0030208333333333333
111 m 378.22833333333335
068 h 0.002864583333333333
037 m 290.8876041666667
134 h 0.0031770833333333334
123 h 0.0040625
036 h 0.0036458333333333334
097 h 0.05171875
032 h 0.0026041666666666665
125 h 0.00421875
117 h 0.0036979166666666666
130 h 0.004166666666666667
156 h 0.0026041666666666665
045 h 0.0035416666666666665
128 h 0.0033333333333333335
107 m 373.57203125
176 m 457.3910416666667
077 h 0.00296875
028 m 280.0023958333333
108 m 374.8840104166667
140 h 0.00296875
164 h 0.0030208333333333333
103 m 368.98723958333335
118 h 0.0040104166666666665
078 m 340.34130208333335
178 m 457.75536458333335
190 m 472.60942708333334
160 h 0.0034895833333333333
059 m 316.01953125
139 h 0.003958333333333334
137 m 408.98333333333335
094 m 358.19567708333335
133 h 0.004583333333333333
174 h 0.0028125
144 h 0.0027083333333333334
110 m 376.6109375
193 h 0.00359375
025 m 275.38395833333334
030 h 0.0030208333333333333
176 h 0.0028125
053 m 309.89557291666665
032 h 0.033854166666666664
067 m 326.61432291666665
070 m 329.72020833333335
000 h 0.0033333333333333335
120 m 389.00666666666666
011 m 260.335625
142 m 416.53880208333334
178 h 0.004791666666666666
102 m 369.37572916666664
119 h 0.002916666666666667
126 m 397.0121354166667
068 m 327.65880208333334
178 h 0.0030729166666666665
073 h 0.0030208333333333333
027 m 278.1063541666667
146 h 0.0038541666666666668
103 h 0.00265625
138 h 0.0033854166666666668
077 h 0.0030208333333333333
089 m 351.8447395833333
034 h 0.00296875
077 h 0.0025520833333333333
182 h 0.0032291666666666666
137 h 0.0025520833333333333
128 h 0.0035416666666666665
043 h 0.002916666666666667
026 m 276.95859375
033 m 285.98432291666666
071 h 0.005729166666666666
001 m 248.89109375
190 h 0.0030208333333333333
038 m 292.7313541666667
102 h 0.0032291666666666666
096 m 360.1280208333333
143 m 417.36255208333336
161 h 0.005989583333333334
169 m 448.78541666666666
136 m 408.13359375
100 h 0.0031770833333333334
029 m 280.2324479166667
055 m 311.35260416666665
059 h 0.0028125
108 h 0.0028125
065 h 0.002864583333333333
048 h 0.0036979166666666666
127 m 396.4802604166667
188 h 0.0031770833333333334
070 h 0.002916666666666667
080 m 341.5324479166667
071 h 0.0038020833333333335
057 h 0.0035416666666666665
167 h 0.00265625
091 m 354.52598958333334
088 m 350.21692708333336
016 m 265.12213541666665
064 m 321.405625
097 h 0.0031770833333333334
026 h 0.002916666666666667
025 h 0.0040104166666666665
195 h 0.0035416666666666665
093 h 0.002864583333333333
094 h 0.0026041666666666665
158 h 0.00359375
150 m 424.11
008 h 0.0065625
155 m 431.4296875
078 h 0.0030729166666666665
167 h 0.002395833333333333
175 m 454.27630208333335
096 h 0.00296875
031 h 0.0036458333333333334
066 m 325.00385416666666
122 m 391.90421875
016 h 0.03463541666666667
045 m 299.97348958333333
024 m 274.5950520833333
173 h 0.0036458333333333334
189 h 0.002864583333333333
019 m 268.86802083333333
144 h 0.00578125
144 h 0.0027083333333333334
156 h 0.0033333333333333335
092 h 0.0027083333333333334
131 h 0.002916666666666667
117 h 0.0028125
080 h 0.0028125
186 m 467.14828125
024 h 0.002916666666666667
125 m 395.080625
115 h 0.002864583333333333
075 h 0.002864583333333333
091 h 0.002864583333333333
108 h 0.0027083333333333334
012 m 262.2469791666667
067 h 0.0030208333333333333
053 h 0.0028125
136 h 0.0026041666666666665
144 h 0.0030729166666666665
092 h 0.002447916666666667
086 m 348.7707291666667
003 h 0.004322916666666667
065 h 0.0035416666666666665
001 h 0.0027604166666666667
012 h 0.0025
101 m 368.84510416666666
002 m 250.37635416666666
172 h 0.0036979166666666666
190 h 0.0027604166666666667
174 h 0.0027604166666666667
007 m 255.73161458333334
077 m 338.39234375
028 h 0.0030729166666666665
074 m 334.8865104166667
166 h 0.0034375
109 m 376.69708333333335
173 m 452.61151041666665
155 h 0.002864583333333333
056 h 0.0035416666666666665
114 m 383.32109375
134 m 406.6702604166667
079 h 0.002916666666666667
192 h 0.0035416666666666665
116 h 0.0027604166666666667
142 h 0.0028125
036 m 290.21171875
091 h 0.002916666666666667
074 h 0.0027083333333333334
196 m 479.2572916666667
050 m 307.7565104166667
188 h 0.0033854166666666668
114 h 0.00234375
002 h 0.0027604166666666667
029 h 0.0026041666666666665
040 h 0.00296875
135 m 407.87682291666664
087 m 350.4028645833333
078 h 0.002916666666666667
110 h 0.0031770833333333334
063 m 321.28109375
130 m 400.8400520833333
143 h 0.003125
159 h 0.004427083333333333
130 h 0.002395833333333333
194 h 0.00390625
147 m 421.36723958333334
081 m 342.51677083333334
042 h 0.00296875
061 h 0.0035416666666666665
004 h 0.002916666666666667
192 h 0.055
067 h 0.0027604166666666667
072 h 0.002864583333333333
171 m 450.40010416666667
148 m 422.4714583333333
176 h 0.002864583333333333
007 h 0.0031770833333333334
010 m 259.49322916666665
049 h 0.00296875
044 h 0.00296875
049 h 0.00234375
143 h 0.002916666666666667
184 h 0.00359375
182 m 463.9014583333333
128 m 398.5734375
096 h 0.0030208333333333333
167 h 0.0027604166666666667
046 m 302.753125
096 h 0.0036458333333333334
166 m 443.4646354166667
126 h 0.00296875
012 h 0.002864583333333333
129 m 401.39989583333335
109 h 0.002916666666666667
063 h 0.00265625
055 h 0.002864583333333333
125 h 0.0025
182 h 0.00265625
028 h 0.0030729166666666665
158 m 434.3603125
121 m 390.6311979166667
020 m 270.386875
145 m 420.96838541666665
135 h 0.002864583333333333
082 m 344.36859375
178 h 0.005416666666666667
148 h 0.00296875
187 m 468.8680729166667
102 h 0.0030208333333333333
040 m 294.5960416666667
154 h 0.0036979166666666666
175 h 0.002864583333333333
009 m 257.8684375
065 h 0.002916666666666667
198 m 482.41171875
082 h 0.002864583333333333
071 m 332.7352604166667
172 h 0.0035416666666666665
116 m 384.62052083333333
184 m 465.3836979166667
085 m 347.6002604166667
036 h 0.0030208333333333333
058 m 315.27119791666667
160 h 0.0035416666666666665
006 m 254.37895833333334
038 h 0.0036458333333333334
007 h 0.0032291666666666666
191 m 472.71119791666666
027 h 0.004895833333333334
157 m 432.52296875
012 h 0.002864583333333333
179 m 458.61994791666666
095 m 359.49692708333333
176 h 0.00296875
139 m 411.34791666666666
184 h 0.0030729166666666665
145 h 0.002916666666666667
197 m 480.741875
193 h 0.0034895833333333333
046 h 0.0027083333333333334
149 m 422.5321354166667
085 h 0.002916666666666667
039 m 293.05104166666666
067 h 0.002916666666666667
183 m 463.749375
107 h 0.0035416666666666665
011 h 0.0031770833333333334
055 h 0.002864583333333333
021 m 271.22010416666666
048 m 304.52859375
198 h 0.0031770833333333334
151 m 426.8619791666667
154 h 0.00359375
025 h 0.004114583333333333
193 h 0.00359375
123 m 393.5107291666667
052 m 308.0910416666667
185 m 467.12255208333335
114 h 0.00296875
022 m 272.5924479166667
087 h 0.00296875
194 h 0.004375
163 m 439.04921875
037 h 0.002916666666666667
066 h 0.0028125
038 h 0.0035416666666666665
146 m 419.86973958333334
012 h 0.00296875
052 h 0.002395833333333333
069 m 328.2558333333333
075 m 335.5105208333333
052 h 0.0038020833333333335
090 m 353.1245833333333
095 h 0.0030729166666666665
006 h 0.002916666666666667
189 h 0.00296875
187 h 0.0031770833333333334
124 m 393.1121875
020 h 0.0030729166666666665
029 h 0.00359375
156 m 431.27916666666664
092 m 355.22729166666664
071 h 0.0033333333333333335
091 h 0.002864583333333333
017 m 267.37703125
007 h 0.00359375
031 m 283.5808333333333
028 h 0.0035416666666666665
195 m 478.9025520833333
173 h 0.00328125
009 h 0.002864583333333333
101 h 0.0028125
115 m 384.09052083333336
094 h 0.0030729166666666665
157 h 0.0035416666666666665
146 h 0.00265625
099 m 363.1660416666667
102 h 0.002916666666666667
193 m 474.59359375
140 m 413.2680208333333
132 m 403.1041666666667
125 h 0.0030208333333333333
033 h 0.002916666666666667
183 h 0.00265625
161 m 437.51635416666664
087 h 0.00375
158 h 0.002916666666666667
135 h 0.0027083333333333334
097 m 361.6891145833333
168 m 446.9099479166667
135 h 0.0027604166666666667
031 h 0.002864583333333333
058 h 0.002916666666666667
117 m 386.39208333333335
097 h 0.0030729166666666665
133 m 404.22880208333333
091 h 0.002916666666666667
138 m 411.12015625
020 h 0.002916666666666667
006 h 0.0027604166666666667
046 h 0.0027604166666666667
181 m 462.52828125
192 m 474.35171875
117 h 0.00296875
138 h 0.0030208333333333333
194 m 476.4058333333333
182 h 0.0031770833333333334
011 h 0.006302083333333333
045 h 0.0034375
119 m 388.47119791666665
109 h 0.0038541666666666668
130 h 0.00328125
139 h 0.00265625
055 h 0.004375
050 h 0.0027083333333333334
177 m 456.42625
104 m 369.8625
162 m 437.74364583333335
182 h 0.003958333333333334
155 h 0.0028125
023 m 273.21015625
180 m 459.39708333333334
046 h 0.0033333333333333335
134 h 0.005625
019 h 0.0034895833333333333
110 m 377.15734375
064 h 0.0036979166666666666
062 m 319.36125
170 m 448.26229166666667
020 h 0.003125
145 h 0.0034895833333333333
148 h 0.0031770833333333334
151 h 0.0028125
115 h 0.0027604166666666667
172 m 450.4103645833333
006 h 0.0030729166666666665
165 m 440.7463020833333
062 h 0.0028125
046 h 0.002916666666666667
141 m 413.38744791666664
141 h 0.0027083333333333334
052 h 0.003125
125 h 0.0026041666666666665
016 h 0.002916666666666667
069 h 0.0028125
177 h 0.0025520833333333333
123 h 0.0025
134 h 0.002916666666666667
116 h 0.0027604166666666667
067 m 326.1159375
078 m 339.84901041666666
010 h 0.0034895833333333333
100 m 365.39916666666664
140 h 0.0030208333333333333
081 h 0.0030729166666666665
022 h 0.0027083333333333334
193 h 0.002864583333333333
110 h 0.00265625
198 h 0.0027604166666666667
021 h 0.002864583333333333
010 h 0.0031770833333333334
137 m 408.65026041666664
022 h 0.002864583333333333
029 h 0.0034375
095 h 0.002916666666666667
108 m 374.7075520833333
125 h 0.0030729166666666665
001 h 0.0035416666666666665
115 h 0.0027083333333333334
074 h 0.002864583333333333
130 h 0.0026041666666666665
010 h 0.0030729166666666665
045 h 0.0034375
091 h 0.0034375
067 h 0.002447916666666667
021 h 0.0030729166666666665
025 m 276.90661458333335
076 m 336.49442708333333
186 h 0.0038020833333333335
142 m 414.88140625
022 h 0.00296875
021 h 0.0031770833333333334
022 h 0.0022916666666666667
040 h 0.0046875
009 h 0.0035416666666666665
045 h 0.004791666666666666
093 m 357.46260416666667
102 m 367.4294791666667
029 h 0.0033333333333333335
098 m 362.0197395833333
151 h 0.0034375
094 m 357.228125
104 h 0.0032291666666666666
063 h 0.005364583333333333
195 h 0.0034375
088 h 0.002864583333333333
167 m 445.68723958333334
135 h 0.0031770833333333334
071 h 0.0027604166666666667
072 m 332.86932291666665
048 h 0.004270833333333333
045 h 0.0034375
040 h 0.0034895833333333333
002 h 0.00328125
008 m 256.21348958333334
041 m 295.42828125
150 h 0.0038020833333333335
095 h 0.002916666666666667
158 h 0.0027604166666666667
162 h 0.0025
020 h 0.0028125
173 h 0.0027083333333333334
063 h 0.0034895833333333333
044 m 298.5588020833333
160 m 435.11927083333336
159 m 435.64458333333334
162 h 0.0030208333333333333
193 h 0.0038541666666666668
107 m 373.23104166666667
134 h 0.0034375
059 m 315.5840104166667
004 m 252.24223958333334
059 h 0.0027604166666666667
175 h 0.00296875
162 h 0.002447916666666667
034 m 287.12416666666667
004 h 0.002916666666666667
169 m 449.2546875
023 h 0.0027604166666666667
111 m 378.0416666666667
065 m 323.08140625
116 h 0.003125
046 h 0.0027604166666666667
146 h 0.0028125
151 h 0.002916666666666667
107 h 0.0027083333333333334
155 m 431.39416666666665
052 h 0.0035416666666666665
163 h 0.00296875
007 h 0.005364583333333333
047 m 302.2659375
114 h 0.0036458333333333334
087 h 0.0038541666666666668
190 m 471.7128125
020 h 0.00296875
145 h 0.0033854166666666668
144 m 417.3569791666667
151 h 0.00328125
127 m 397.245
093 h 0.0036979166666666666
141 h 0.0035416666666666665
036 h 0.00359375
186 m 466.72041666666667
162 h 0.003125
056 m 312.52338541666666
101 h 0.0030208333333333333
148 h 0.00640625
156 h 0.00296875
176 m 455.85791666666665
156 h 0.002864583333333333
044 h 0.00390625
084 m 345.72671875
031 h 0.005729166666666666
180 h 0.0025520833333333333
127 h 0.002395833333333333
139 h 0.0040104166666666665
044 h 0.002864583333333333
041 h 0.0033854166666666668
000 m 247.54703125
092 h 0.00296875
108 h 0.002864583333333333
110 h 0.0027604166666666667
146 h 0.002916666666666667
063 h 0.0036458333333333334
003 m 250.38692708333335
022 h 0.002864583333333333
000 h 0.002395833333333333
013 m 261.85125
065 h 0.004427083333333333
052 h 0.0030729166666666665


==> plots/other-data/rpi-sw-200_key_cache_random_queries-lru.dat <==
104 h 0.0025520833333333333
196 h 0.002395833333333333
086 h 0.002447916666666667
018 m 268.6879166666667
094 h 0.0028125
095 h 0.0025
005 m 253.6021875
070 m 329.5002083333333
076 h 0.002864583333333333
038 m 291.8670833333333
127 m 398.2320833333333
059 m 317.20109375
194 h 0.002864583333333333
122 m 391.14984375
071 m 331.24916666666667
119 h 0.0028125
180 h 0.00265625
102 h 0.00390625
125 m 395.7139583333333
198 h 0.00359375
057 m 314.04609375
184 h 0.002916666666666667
081 h 0.004270833333333333
093 h 0.0030208333333333333
094 h 0.002864583333333333
156 h 0.00296875
024 m 274.41296875
108 h 0.003958333333333334
102 h 0.00359375
158 h 0.005416666666666667
099 h 0.003125
000 m 247.069375
183 h 0.0033333333333333335
065 m 323.22651041666666
112 h 0.002864583333333333
013 m 261.3046875
169 h 0.0034375
036 m 289.23
008 m 256.29072916666667
197 h 0.0030208333333333333
008 h 0.0025520833333333333
090 h 0.0038020833333333335
185 h 0.00328125
111 m 378.1147916666667
008 h 0.0031770833333333334
073 h 0.002864583333333333
027 m 278.3438541666667
074 h 0.0030208333333333333
056 m 313.63135416666665
055 m 312.3634375
118 m 387.3553645833333
138 h 0.005625
046 m 302.2523958333333
087 h 0.0031770833333333334
076 h 0.00296875
177 h 0.002864583333333333
084 h 0.0030729166666666665
196 h 0.051875
095 h 0.0028125
093 h 0.0034375
196 h 0.002395833333333333
155 h 0.0035416666666666665
094 h 0.0027604166666666667
045 m 300.77036458333333
058 m 316.19588541666667
066 m 325.27661458333336
094 h 0.00328125
031 m 282.6475520833333
058 h 0.00296875
168 h 0.002916666666666667
077 h 0.002864583333333333
039 m 294.8158854166667
152 h 0.00375
185 h 0.0035416666666666665
059 h 0.002864583333333333
182 h 0.0031770833333333334
065 h 0.0028125
075 h 0.0027604166666666667
011 m 260.8183854166667
130 h 0.00328125
034 m 287.58057291666665
167 h 0.0036979166666666666
031 h 0.0026041666666666665
191 h 0.002916666666666667
006 m 254.96390625
191 h 0.0027083333333333334
014 m 264.2413020833333
169 h 0.0032291666666666666
180 h 0.0035416666666666665
044 m 300.1088541666667
083 m 344.7417708333333
129 h 0.004791666666666666
153 h 0.0038020833333333335
104 h 0.002916666666666667
118 h 0.0028125
040 m 295.5347395833333
036 h 0.00296875
095 h 0.002864583333333333
186 h 0.004270833333333333
112 h 0.002916666666666667
037 m 290.87916666666666
006 h 0.002916666666666667
136 h 0.004791666666666666
007 m 255.63307291666666
014 h 0.0030208333333333333
166 h 0.005052083333333333
012 m 260.93026041666667
091 m 353.86796875
113 m 380.4566145833333
090 h 0.0030208333333333333
037 h 0.00390625
168 h 0.004114583333333333
152 h 0.0033854166666666668
140 h 0.0035416666666666665
149 h 0.0030208333333333333
139 h 0.00328125
014 h 0.0034895833333333333
007 h 0.002447916666666667
175 h 0.00375
071 h 0.002916666666666667
109 m 376.1322916666667
178 h 0.00453125
177 h 0.003125
039 h 0.002916666666666667
147 h 0.0030208333333333333
159 h 0.004114583333333333
187 h 0.0034895833333333333
102 h 0.0028125
068 m 327.73520833333333
176 h 0.0032291666666666666
113 h 0.0027083333333333334
038 h 0.00296875
194 h 0.00359375
099 h 0.0030729166666666665
101 m 367.54328125
068 h 0.002864583333333333
063 m 320.36140625
131 h 0.0030208333333333333
123 m 393.39276041666665
122 h 0.0030729166666666665
107 m 373.1039583333333
106 m 372.22130208333334
089 m 351.66802083333334
005 h 0.00296875
000 h 0.002864583333333333
112 h 0.00265625
150 h 0.00375
048 m 303.27848958333334
026 m 276.6196875
176 h 0.0033333333333333335
130 h 0.002916666666666667
171 h 0.0026041666666666665
082 m 345.0209375
015 m 264.0936458333333
128 h 0.0036979166666666666
132 h 0.0033854166666666668
124 m 394.32505208333333
149 h 0.0036458333333333334
028 m 279.1334375
023 m 273.6613541666667
087 h 0.0033854166666666668
077 h 0.003125
047 m 302.2504166666667
178 h 0.002864583333333333
185 h 0.00328125
150 h 0.002916666666666667
069 m 328.72057291666664
179 m 460.73953125
185 h 0.0032291666666666666
101 h 0.004427083333333333
096 m 360.00109375
186 h 0.00390625
185 h 0.0028125
043 m 297.51276041666665
145 h 0.0030729166666666665
037 h 0.0030208333333333333
039 h 0.0030208333333333333
039 h 0.002395833333333333
091 h 0.004270833333333333
169 h 0.002864583333333333
185 h 0.0030208333333333333
051 m 306.6240625
112 h 0.0030729166666666665
120 m 388.8681770833333
027 h 0.0040104166666666665
142 h 0.00359375
088 m 350.7203125
122 h 0.0031770833333333334
030 m 281.379375
183 h 0.0036458333333333334
006 h 0.0032291666666666666
149 h 0.00296875
123 h 0.00265625
082 h 0.0033854166666666668
000 h 0.0027083333333333334
128 h 0.0032291666666666666
078 m 338.85229166666664
151 m 426.7618229166667
030 h 0.0030208333333333333
046 h 0.002864583333333333
075 h 0.0030729166666666665
157 m 433.2729166666667
030 h 0.0030208333333333333
178 h 0.0026041666666666665
185 h 0.002864583333333333
006 h 0.0028125
038 h 0.002916666666666667
129 h 0.002916666666666667
133 h 0.0033333333333333335
022 m 272.2290625
009 m 257.23
048 h 0.0030208333333333333
029 m 280.4028645833333
116 m 383.87963541666664
024 h 0.005
093 h 0.00296875
158 h 0.0032291666666666666
014 h 0.004375
119 h 0.0030729166666666665
117 m 384.85953125
195 m 477.1508333333333
109 h 0.00328125
113 h 0.002916666666666667
132 h 0.00375
035 m 289.63359375
017 m 266.22291666666666
123 h 0.003125
176 h 0.0032291666666666666
040 h 0.002916666666666667
175 h 0.0046875
115 m 382.75390625
020 m 269.72125
026 h 0.0031770833333333334
081 m 343.82755208333333
163 m 440.00625
045 h 0.0031770833333333334
059 h 0.002916666666666667
188 m 471.8615625
030 h 0.00390625
196 h 0.0036458333333333334
086 m 348.823125
134 m 406.1245833333333
042 m 297.74776041666667
166 h 0.0036979166666666666
172 m 451.14598958333335
002 m 249.36010416666667
016 m 265.3798958333333
064 m 323.35572916666666
039 h 0.0035416666666666665
059 h 0.002916666666666667
132 h 0.00359375
013 m 261.91161458333335
046 h 0.0034895833333333333
109 h 0.0033854166666666668
006 h 0.0031770833333333334
095 h 0.00375
016 h 0.0025520833333333333
027 h 0.0028125
131 h 0.00296875
026 h 0.002447916666666667
146 m 419.98322916666666
007 h 0.0030729166666666665
004 m 251.71286458333333
152 h 0.00375
096 h 0.00296875
043 h 0.00296875
128 h 0.005
189 m 470.25776041666666
088 h 0.004270833333333333
006 h 0.0032291666666666666
157 h 0.004895833333333334
032 m 285.06109375
020 h 0.0028125
031 h 0.002916666666666667
106 h 0.0030729166666666665
071 h 0.002916666666666667
037 h 0.002864583333333333
091 h 0.003958333333333334
023 h 0.00359375
171 h 0.055677083333333335
059 h 0.002864583333333333
163 h 0.0034895833333333333
050 m 307.15932291666667
065 h 0.0031770833333333334
130 h 0.00328125
073 m 333.5996354166667
067 m 326.4011458333333
130 h 0.003125
180 h 0.0027604166666666667
116 h 0.002916666666666667
006 h 0.0030729166666666665
015 h 0.002916666666666667
170 m 448.4976041666667
074 m 335.77651041666667
046 h 0.0030729166666666665
077 h 0.0028125
110 m 377.12854166666665
037 h 0.003958333333333334
067 h 0.00359375
024 h 0.0040104166666666665
114 m 381.83348958333335
173 m 453.5977604166667
078 h 0.0031770833333333334
002 h 0.0025
013 h 0.0025
024 h 0.0036458333333333334
101 h 0.00328125
034 m 287.42854166666666
097 m 360.85630208333333
121 m 391.08619791666666
035 h 0.00375
036 h 0.00296875
098 m 361.87244791666666
008 m 257.10723958333335
006 h 0.0038020833333333335
034 h 0.00265625
098 h 0.00265625
063 h 0.0028125
009 h 0.05708333333333333
089 h 0.002916666666666667
128 h 0.0035416666666666665
098 h 0.0026041666666666665
051 h 0.002916666666666667
006 h 0.0028125
050 h 0.0028125
141 m 415.5263541666667
141 h 0.0028125
147 h 0.0030208333333333333
116 h 0.0028125
186 h 0.0040104166666666665
028 h 0.0030208333333333333
092 m 355.37
030 h 0.0031770833333333334
118 m 386.3702083333333
115 h 0.0030208333333333333
062 m 320.5175520833333
148 m 422.25859375
090 m 353.0753125
148 h 0.002864583333333333
038 h 0.0030208333333333333
081 h 0.0030208333333333333
021 m 270.84942708333335
098 h 0.0032291666666666666
048 h 0.0030729166666666665
004 h 0.002916666666666667
038 h 0.002916666666666667
176 h 0.003125
183 h 0.0030208333333333333
120 h 0.002864583333333333
111 m 378.41984375
195 h 0.0038020833333333335
171 h 0.00359375
032 h 0.0030208333333333333
178 h 0.0032291666666666666
168 m 446.51578125
036 h 0.0030729166666666665
196 h 0.00359375
042 h 0.0035416666666666665
046 h 0.002916666666666667
087 h 0.002916666666666667
147 h 0.0028125
067 h 0.0027604166666666667
121 h 0.0040625
185 h 0.0026041666666666665
189 h 0.0035416666666666665
075 h 0.002864583333333333
021 h 0.0027083333333333334
155 m 432.06385416666666
038 h 0.0033333333333333335
167 m 445.62546875
092 h 0.0030729166666666665
071 h 0.0030208333333333333
141 h 0.0027083333333333334
195 h 0.0033333333333333335
121 h 0.0026041666666666665
058 m 314.93723958333334
038 h 0.003958333333333334
100 m 365.7240625
158 h 0.0033333333333333335
082 h 0.0025520833333333333
178 h 0.0036979166666666666
036 h 0.0027604166666666667
020 h 0.00359375
074 h 0.0027604166666666667
156 m 431.49015625
095 h 0.00296875
073 h 0.002916666666666667
178 h 0.0028125
037 h 0.00296875
108 m 376.3613541666667
137 m 409.51921875
025 m 275.74791666666664
149 h 0.005
163 h 0.0030208333333333333
025 h 0.0027083333333333334
012 m 261.10682291666666
160 m 435.89578125
118 h 0.00328125
074 h 0.002864583333333333
166 h 0.0036458333333333334
198 m 480.7192708333333
060 m 317.37171875
138 m 410.4916666666667
187 m 469.1468229166667
194 m 475.8734895833333
182 m 464.02
049 m 304.59046875
069 m 329.80473958333334
011 m 259.66171875
049 h 0.00296875
168 h 0.003125
091 h 0.0028125
099 m 363.48020833333334
073 h 0.002916666666666667
158 h 0.0032291666666666666
142 m 416.63359375
177 m 458.2236458333333
086 h 0.0053125
051 h 0.0032291666666666666
000 m 247.78838541666667
006 h 0.004583333333333333
036 h 0.002916666666666667
179 m 459.27796875
068 m 328.2909895833333
141 h 0.0034375
146 h 0.0032291666666666666
007 h 0.00296875
034 h 0.003125
158 h 0.00296875
005 m 253.60385416666668
088 h 0.00328125
124 m 393.09833333333336
018 m 268.72
097 h 0.0033333333333333335
068 h 0.00296875
170 h 0.002916666666666667
151 m 425.25828125
000 h 0.0030208333333333333
049 h 0.0030729166666666665
194 h 0.0027604166666666667
198 h 0.0027083333333333334
009 h 0.0036458333333333334
067 h 0.002916666666666667
062 h 0.0030208333333333333
075 h 0.0028125
193 m 474.7490104166667
097 h 0.0032291666666666666
142 h 0.002864583333333333
072 m 332.12828125
009 h 0.00375
010 m 259.43145833333335
080 m 341.2903645833333
114 h 0.0035416666666666665
153 m 427.84265625
137 h 0.0031770833333333334
076 m 336.64510416666667
053 m 308.9397916666667
179 h 0.003125
190 m 471.8038020833333
036 h 0.0030729166666666665
194 h 0.0033854166666666668
106 h 0.0030729166666666665
004 h 0.0030208333333333333
104 m 370.00078125
064 m 322.18994791666665
151 h 0.0034375
108 h 0.0027083333333333334
182 h 0.0025
070 m 330.10489583333333
148 h 0.0031770833333333334
030 h 0.003125
158 h 0.00296875
163 h 0.002916666666666667
159 m 434.7768229166667
062 h 0.00375
053 h 0.00265625
189 h 0.002916666666666667
044 m 299.523125
009 h 0.007083333333333333
100 h 0.002916666666666667
126 m 395.6053645833333
106 h 0.0030729166666666665
086 h 0.0027604166666666667
006 h 0.002864583333333333
171 h 0.00359375
102 m 367.7294791666667
063 h 0.0030729166666666665
050 h 0.002864583333333333
019 m 268.7314583333333
020 h 0.004322916666666667
060 h 0.0030729166666666665
152 m 426.37416666666667
044 h 0.002916666666666667
071 h 0.00296875
130 h 0.0036458333333333334
014 m 263.2211458333333
031 m 283.47140625
155 h 0.0040104166666666665
131 m 401.5985416666667
064 h 0.0033333333333333335
023 m 273.4575
181 m 461.27578125
008 h 0.0034895833333333333
095 h 0.00296875
073 h 0.00328125
097 h 0.0033854166666666668
199 m 481.63364583333333
062 h 0.00515625
177 h 0.00296875
017 m 266.61119791666664
159 h 0.0036458333333333334
057 m 313.60552083333334
003 m 250.38640625
120 h 0.003125
045 m 299.990625
070 h 0.0031770833333333334
115 h 0.0030729166666666665
113 m 382.1393229166667
055 m 311.2703125
153 h 0.0032291666666666666
014 h 0.00265625
025 h 0.0033333333333333335
058 h 0.0027604166666666667
008 h 0.002916666666666667
085 m 347.20234375
061 m 318.87104166666666
105 m 371.51828125
098 h 0.0030208333333333333
018 h 0.00390625
186 h 0.00359375
126 h 0.002864583333333333
034 h 0.00453125
196 h 0.0035416666666666665
048 h 0.0026041666666666665
019 h 0.0027083333333333334
195 h 0.00375
179 h 0.00375
015 m 264.7016145833333
192 m 474.55140625
185 h 0.004166666666666667
091 h 0.00296875
166 h 0.0036979166666666666
057 h 0.0025
187 h 0.0038020833333333335
067 h 0.0028125
142 h 0.0033854166666666668
003 h 0.0030729166666666665
002 m 249.74505208333332
047 m 302.6493229166667
074 h 0.0033333333333333335
094 m 357.91291666666666
157 m 432.22515625
067 h 0.004322916666666667
146 h 0.0036458333333333334
149 h 0.0035416666666666665
131 h 0.004635416666666667
193 h 0.002864583333333333
179 h 0.002864583333333333
076 h 0.00296875
186 h 0.0034895833333333333
153 h 0.0027083333333333334
070 h 0.03338541666666667
048 h 0.002395833333333333
109 m 375.9867708333333
041 m 296.22192708333336
137 h 0.0030729166666666665
001 m 248.13822916666666
149 h 0.006197916666666667
091 h 0.00296875
101 m 366.63223958333333
064 h 0.00359375
012 h 0.0031770833333333334
071 h 0.0034375
094 h 0.0033333333333333335
078 m 338.7817708333333
010 h 0.0030208333333333333
188 m 469.01307291666666
144 m 417.70526041666665
061 h 0.0030208333333333333
123 m 393.6198958333333
176 m 455.2884375
137 h 0.0036979166666666666
082 h 0.0030729166666666665
061 h 0.002864583333333333
132 m 402.72984375
054 m 310.23119791666664
149 h 0.00328125
147 m 422.25078125
090 m 354.08760416666667
166 h 0.0032291666666666666
015 h 0.0030729166666666665
063 h 0.0036458333333333334
167 m 443.7676041666667
013 m 261.7582291666667
120 h 0.0033333333333333335
150 m 423.99302083333333
011 h 0.00328125
024 m 275.59619791666665
028 m 279.11609375
146 h 0.0036979166666666666
100 h 0.002864583333333333
005 h 0.00296875
174 m 452.86041666666665
025 h 0.00453125
135 m 407.2553125
137 h 0.0030208333333333333
099 h 0.0030729166666666665
016 m 265.7559375
098 h 0.0030729166666666665
085 h 0.00375
008 h 0.002864583333333333
126 h 0.0035416666666666665
141 h 0.0030729166666666665
125 m 394.29869791666664
076 h 0.0032291666666666666
074 h 0.002864583333333333
019 h 0.0036458333333333334
042 m 296.36390625
033 m 285.90151041666667
001 h 0.0030208333333333333
018 h 0.0031770833333333334
138 m 412.36223958333335
053 h 0.005208333333333333
015 h 0.00296875
198 h 0.0035416666666666665
060 h 0.00359375
179 h 0.00265625
006 h 0.004635416666666667
143 m 416.35765625
150 h 0.0028125
067 h 0.00296875
051 m 306.7202604166667
011 h 0.0030729166666666665
075 h 0.002916666666666667
012 h 0.0027604166666666667
137 h 0.002864583333333333
055 h 0.002916666666666667
031 h 0.00296875
182 h 0.0036979166666666666
079 m 339.92375
096 m 361.89359375
017 h 0.00296875
076 h 0.0031770833333333334
056 m 314.08557291666665
008 h 0.0033333333333333335
145 m 419.10760416666665
086 h 0.00328125
129 m 399.12354166666665
122 m 391.08145833333333
168 m 447.78552083333335
072 m 332.32765625
197 m 480.0658854166667
189 h 0.004635416666666667
014 h 0.0028125
009 h 0.00359375
012 h 0.00484375
050 h 0.0025520833333333333
012 h 0.002447916666666667
154 m 429.9011458333333
173 m 452.15348958333334
127 m 396.743125
013 h 0.00390625
005 h 0.00296875
189 h 0.0033333333333333335
010 h 0.0035416666666666665
136 m 407.9696354166667
195 h 0.004114583333333333
039 m 293.25390625
008 h 0.0035416666666666665
196 h 0.002916666666666667
071 h 0.0035416666666666665
174 h 0.0030208333333333333
036 m 289.8872395833333
037 m 290.8705729166667
073 h 0.0034375
175 m 454.48260416666665
074 h 0.0030208333333333333
129 h 0.00359375
079 h 0.0034895833333333333
191 m 473.72291666666666
126 h 0.0031770833333333334
045 h 0.00421875
065 m 322.9911979166667
037 h 0.00296875
059 m 316.0207291666667
199 h 0.002916666666666667
166 h 0.00296875
182 h 0.0030729166666666665
025 h 0.004375
044 h 0.0033854166666666668
175 h 0.0027083333333333334
167 h 0.0032291666666666666
034 h 0.00296875
006 h 0.0030208333333333333
107 m 373.52166666666665
093 m 356.2199479166667
067 h 0.00328125
165 m 441.5375520833333
158 m 433.39901041666667
155 m 430.07385416666665
074 h 0.0033333333333333335
025 h 0.0034375
066 m 324.8841145833333
055 h 0.0031770833333333334
069 m 329.0740625
172 m 452.43333333333334
023 m 273.01244791666664
145 h 0.0030729166666666665
117 m 385.12078125
175 h 0.0030208333333333333
101 h 0.0031770833333333334
098 h 0.002916666666666667
041 h 0.0036979166666666666
026 m 276.92234375
154 h 0.0034375
109 h 0.0036979166666666666
107 h 0.0028125
096 h 0.00296875
078 h 0.0030208333333333333
099 h 0.0027604166666666667
162 m 438.1642708333333
022 m 271.8324479166667
030 m 281.2534375
100 h 0.00328125
063 h 0.005
166 h 0.003125
010 h 0.00359375
197 h 0.0034375
126 h 0.0025520833333333333
130 m 401.41333333333336
023 h 0.0030208333333333333
058 m 316.0293229166667
176 h 0.00328125
152 m 428.119375
041 h 0.0033854166666666668
053 h 0.0028125
005 h 0.0030208333333333333
007 m 255.2315625
030 h 0.0032291666666666666
110 m 378.3506770833333
078 h 0.0030208333333333333
026 h 0.0030208333333333333
196 h 0.004895833333333334
193 h 0.0036458333333333334
181 m 461.3517708333333
061 h 0.0031770833333333334
065 h 0.00296875
139 m 411.97473958333336
158 h 0.005729166666666666
104 m 369.77359375
072 h 0.00296875
192 m 475.35401041666665
151 m 425.58802083333336
008 h 0.00375
006 h 0.002864583333333333
143 h 0.00296875
166 h 0.0030208333333333333
080 m 342.7255729166667
007 h 0.003125
094 h 0.00296875
047 m 303.35822916666666
138 h 0.0032291666666666666
116 m 383.49484375
087 m 350.45338541666666
081 m 342.1853125
014 h 0.004895833333333334
047 h 0.0025
090 h 0.002864583333333333
065 h 0.002916666666666667
146 h 0.00359375
048 m 303.4984895833333
171 m 449.26677083333334
065 h 0.0030208333333333333
022 h 0.002916666666666667
029 m 281.3553645833333
091 m 355.1113020833333
173 h 0.00484375
014 h 0.0025
171 h 0.002447916666666667
012 h 0.0028125
012 h 0.00234375
116 h 0.0025520833333333333
064 m 321.87203125
141 h 0.0046875
173 h 0.0026041666666666665
061 h 0.0038541666666666668
096 h 0.0027604166666666667
198 h 0.0027604166666666667
142 m 414.8996875
175 h 0.0036458333333333334
047 h 0.0025
027 m 278.16078125
131 m 402.66901041666665
131 h 0.0036458333333333334
198 h 0.0028125
129 h 0.03729166666666667
020 m 269.82171875
061 h 0.00296875
114 m 383.13223958333333
080 h 0.002864583333333333
059 h 0.002864583333333333
043 m 298.6888020833333
063 h 0.0038020833333333335
132 m 402.15161458333336
004 m 251.36677083333333
003 m 250.12484375
166 h 0.0033333333333333335
168 h 0.0028125
193 h 0.00375
091 h 0.0025520833333333333
055 h 0.0030729166666666665
127 h 0.0027083333333333334
175 h 0.0032291666666666666
069 h 0.0027083333333333334
037 h 0.0033854166666666668
091 h 0.0025
095 m 359.90208333333334
076 h 0.0030729166666666665
059 h 0.002864583333333333
193 h 0.00328125
151 h 0.0028125
014 h 0.034270833333333334
191 h 0.0025520833333333333
069 h 0.0027083333333333334
018 h 0.00359375
006 h 0.0030729166666666665
098 h 0.00296875
110 h 0.002864583333333333
194 m 476.77270833333336
145 h 0.0030729166666666665
007 h 0.0030208333333333333
067 h 0.0030208333333333333
076 h 0.002864583333333333
092 m 355.805
097 m 361.1440625
098 h 0.0031770833333333334
037 h 0.0034895833333333333
099 h 0.002864583333333333
023 h 0.00328125
158 h 0.00328125
170 m 448.26458333333335
155 h 0.0036458333333333334
009 h 0.0038020833333333335
186 m 466.73401041666665
176 h 0.004166666666666667
039 h 0.002864583333333333
063 h 0.00359375
097 h 0.0028125
083 m 344.89489583333335
192 h 0.004114583333333333
157 m 434.0896354166667
128 m 399.37390625
164 m 440.59833333333336
016 m 266.36375
101 h 0.003125
178 m 459.51630208333336
135 m 408.6120833333333
008 h 0.0036979166666666666
013 h 0.002916666666666667
176 h 0.0034895833333333333
090 h 0.002916666666666667
017 h 0.0034895833333333333
161 m 436.92270833333333
106 m 373.7121875
002 m 250.13505208333333
025 h 0.0035416666666666665
071 h 0.00359375
148 m 423.4199479166667
019 m 269.6169791666667
137 m 410.72942708333335
127 h 0.002864583333333333
125 m 394.27588541666665
014 h 0.03401041666666667
130 h 0.00375
143 h 0.0028125
176 h 0.0033333333333333335
191 h 0.00296875
114 h 0.00359375
116 h 0.00265625
066 h 0.004635416666666667
038 m 291.99666666666667
152 h 0.0031770833333333334
010 h 0.00375
198 h 0.00265625
099 h 0.002864583333333333
151 h 0.00265625
123 m 392.40682291666667
149 m 423.1070833333333
076 h 0.00296875
025 h 0.003958333333333334
095 h 0.0030729166666666665
139 h 0.004427083333333333
048 h 0.00265625
064 h 0.00296875
041 h 0.0028125
189 m 470.5503125
103 m 368.8765625
135 h 0.0032291666666666666
099 h 0.0030208333333333333
066 h 0.004166666666666667
129 h 0.03661458333333333
037 h 0.00328125
013 h 0.00390625
007 h 0.00296875
161 h 0.002864583333333333
165 h 0.0026041666666666665
067 h 0.0028125
017 h 0.0030729166666666665
114 h 0.05140625
013 h 0.002447916666666667
108 m 376.4136458333333
035 m 288.35604166666667
029 h 0.00421875
045 m 300.2763541666667
198 h 0.0027604166666666667
164 h 0.0030208333333333333
199 m 483.4915625
196 h 0.0031770833333333334
085 m 347.6172916666667
043 h 0.0030729166666666665
099 h 0.0026041666666666665
042 m 297.5246354166667
017 h 0.00328125
086 m 347.6065625
112 m 379.068125
046 m 301.15151041666667
046 h 0.002864583333333333
108 h 0.0027604166666666667
085 h 0.0025520833333333333
156 m 431.23020833333334
034 m 287.0215104166667
152 h 0.003958333333333334
032 m 284.8623958333333
003 h 0.005572916666666667
073 m 333.1365104166667
130 h 0.0038020833333333335
043 h 0.002916666666666667
152 h 0.00265625
196 h 0.0028125
124 m 392.99041666666665
168 h 0.0033333333333333335
154 m 429.6241145833333
101 h 0.0032291666666666666
065 h 0.0030729166666666665
122 m 390.72989583333333
124 h 0.0030208333333333333
169 m 446.905
133 m 404.99052083333333
122 h 0.0030729166666666665
016 h 0.002916666666666667
128 h 0.0027083333333333334
099 h 0.002864583333333333
123 h 0.002864583333333333
123 h 0.002395833333333333
190 m 471.1347395833333
074 m 335.06859375
059 h 0.0031770833333333334
041 h 0.0035416666666666665
006 h 0.0031770833333333334
130 h 0.0036979166666666666
109 m 377.38015625
171 h 0.00390625
135 h 0.003958333333333334
067 h 0.0036979166666666666
196 h 0.0034375
039 h 0.0025
198 h 0.0025
145 h 0.00296875
040 m 294.2690104166667
050 m 305.52338541666666
084 m 345.53119791666666
145 h 0.002864583333333333
129 h 0.002916666666666667
124 h 0.00390625
032 h 0.0030208333333333333
059 h 0.0033333333333333335
067 h 0.002916666666666667
057 m 314.00848958333336
010 h 0.0059375
130 h 0.0033333333333333335
166 h 0.0035416666666666665
087 h 0.002916666666666667
125 h 0.0540625
126 m 396.70619791666667
152 h 0.002916666666666667
102 m 368.2427083333333
134 m 406.34760416666666
130 h 0.005416666666666667
112 h 0.002864583333333333
064 h 0.0027604166666666667
135 h 0.0027604166666666667
160 m 437.90208333333334
032 h 0.0040625
183 m 463.74744791666666
118 m 386.76880208333336
156 h 0.00328125
085 h 0.0025
040 h 0.002916666666666667
018 h 0.003125
178 h 0.0034895833333333333


==> plots/qemu-base64/qemu-sw-base64_decode_100000bytes_1000times.dat <==
3105.510016
3118.571232
3122.417872
3111.557008
3170.647008
3203.27848
3122.749504
3122.632288
3124.91288
3107.703616
3144.947088
3125.714848
3110.7216
3103.637632
3150.060336
3127.639664
3105.5684
3101.980976
3118.82248
3156.545424
3197.853552
3137.820512
3149.137984
3179.4652
3161.865072
3210.242496
3151.547984
3154.849424
3145.457712
3118.957824
3124.21872
3106.527312
3114.3596
3150.232272
3143.814224
3106.25952
3116.812896
3114.067296
3128.832576
3099.417328
3103.423408
3125.494384
3163.675536
3134.523392
3155.312256
3166.137584
3129.120672
3102.551616
3119.216288
3121.492048
3113.490976
3108.348352
3149.706128
3123.0168
3133.023968
3105.991984
3126.671472
3098.711088
3125.811664
3111.896512
3163.475504
3124.833584
3165.94464
3115.421456
3107.640624
3108.104496
3121.546544
3114.5124
3122.827408
3121.86704
3103.304992
3147.346848
3143.149184
3125.355536
3107.349152
3109.3668
3104.624416
3121.98224
3111.408336
3114.821696
3127.784608
3142.091712
3131.392976
3133.782048
3121.194112
3118.57864
3107.060336
3105.05584
3090.645296
3089.09928
3134.170064
3156.296544
3123.776112
3091.070656
3093.98512
3090.620352
3091.32504
3092.156752
3092.602144
3093.947904
3133.526352
3131.246416
3099.521984
3106.6004
3108.678016
3105.882032
3103.240528
3187.87976
3093.839072
3108.040912
3136.022096
3127.675904
3101.841248
3124.945824
3100.604096
3090.31232
3090.732896
3104.021376
3090.879936
3115.720512
3133.581504
3144.062896
3136.329392
3099.966176
3125.240928
3116.269216
3137.532256
3102.814976
3099.798864
3137.9264
3128.88696
3102.089552
3092.64912
3099.70304
3098.719856
3097.503376
3109.784912
3098.401472
3112.142304
3120.387568
3118.895344
3107.440176
3113.764
3104.502096
3098.111808
3099.013952
3103.187632
3096.160592
3195.448352
3350.448192
3127.036608
3158.306416
3445.699952
3180.407344
3268.486688
3257.0388
3284.895696
3592.335232
3309.42112
3518.702976
3435.611264
3250.240416
3646.260768
3114.378192
3112.378672
3101.26592
3134.610752
3168.508928
3193.616192
3095.903312
3098.91776
3106.080272
3101.550256
3114.209312
3150.209424
3234.257888
3275.11712
3462.497136
3443.292272
3792.519184
3490.56976
3272.719392
3143.056672
3128.979184
3120.130224
3131.91536
3147.054752
3118.95632
3163.420288
3103.829952
3105.295184
3099.166288
3228.184224
3187.835728
3197.424112
3226.311744
3197.628736
3204.469408
3195.257952
3185.30376


==> plots/qemu-base64/qemu-sw-base64_decode_1000bytes_1000times.dat <==
34.394816
33.812992
33.063856
33.009808
33.064288
32.864432
32.993216
34.601664
36.075072
32.888256
32.903424
32.958592
32.840464
33.020752
34.045424
32.679856
33.363792
32.912144
33.448944
32.942592
33.995376
36.54432
34.770224
33.28272
34.039328
33.819664
33.3944
36.062
33.204544
33.46928
33.139264
34.334384
33.320832
33.787632
33.85248
32.948464
34.819632
32.808816
35.241232
32.870352
32.580224
33.67032
35.478448
34.935744
32.995264
33.514928
33.532704
41.42816
34.3388
33.779312
32.927968
33.467568
34.166976
33.705776
34.854176
34.563744
34.478864
34.917216
33.282736
34.387808
33.579328
33.60928
35.09888
32.959936
35.089184
36.526288
35.774016
32.968256
34.393104
33.262512
32.941968
32.64744
32.582432
32.491136
33.116624
32.94144
32.894496
34.212848
34.9092
32.263696
34.570864
32.748816
33.251712
32.935312
32.7444
32.616736
32.485424
32.90264
32.723728
33.536752
33.160704
32.436304
32.590448
35.998672
32.987584
32.888608
33.334528
33.132656
33.350736
33.764032
33.142304
34.45936
35.05024
35.736224
35.000512
33.107152
33.666816
36.241264
32.780928
33.564752
33.245216
32.78136
32.462816
33.033984
32.570864
32.779328
32.880672
35.137792
35.20456
34.996976
35.5996
35.97624
36.099712
35.581328
34.885744
35.21128
33.804672
34.228224
34.646464
35.02384
35.036176
34.394784
34.287584
59.651856
53.865392
33.757872
47.524112
36.594176
32.844944
32.370528
32.240976
32.339536
32.556464
32.952096
33.001456
33.888048
33.11608
34.302144
32.153696
34.09232
33.020304
32.997488
32.624128
32.404736
32.39392
32.154816
32.314
32.42096
32.265968
32.230448
32.313952
32.287584
35.037632
33.948272
33.997456
33.96144
33.950032
56.962208
53.986784
40.077264
35.72936
38.829568
33.773616
33.684064
33.678752
33.369424
33.751184
34.661824
33.605536
33.197904
33.889056
33.305104
34.299648
35.394048
35.424096
38.899872
40.475616
37.825136
33.96288
34.079056
33.962528
34.183904
32.31872
37.640704
36.939824
35.109824
35.120672
34.825376
35.097776
32.624896
32.557728
32.243536
32.700928
32.602192
32.246592
34.004208
34.17376
32.48424
32.193952
32.521728
32.587296
32.55688
32.027824
32.076864
32.16112
32.318016
33.904848
33.821232
32.110752
35.18256
33.964368
32.851488
32.644448
33.977328
33.152704
32.0832
32.225504
31.883872
32.000512
32.535184
32.256656
33.857504
33.643504
34.701824
34.276224
33.861792
33.912624
34.191904
32.676288
33.861904
33.846784
33.946448
33.854848
33.597408
33.760752
35.222848
33.975984
32.14488
34.085824
34.081088
34.203776
34.500592
32.7848
32.851648
35.612368
59.033952
36.697216
34.990432
34.416224
32.343888
32.223824
32.199216
33.83232
33.742624
32.287008
36.069392
33.667392
33.792608
32.193248
33.5676
50.155088
35.205808
35.478992
35.101792
37.790304
34.566144
34.209584
32.76672
38.628464
33.272272
36.001728
33.181776
31.976176
31.35064
31.314496
31.403248
31.274448
31.655072
31.464912
31.402544
31.379312
31.362528
32.103376
31.97728
31.374
31.348
32.009664
31.470944
31.42608
31.27296
31.322128
32.566192
32.146192
32.165856
31.820656
31.588832
31.67712
32.065264
32.258688
34.934432
33.83656
33.566816
31.932272
31.653088
32.750336
31.83432
31.647248
31.823424
32.016976
31.945504
32.325744
32.930976
31.84024
31.416896
31.934368
31.905104
32.732272
31.890944
31.942544
33.327984
32.001024
31.809216
31.974128
31.683344
31.940944
32.013936
32.211568
32.7564
31.850688
31.987552
31.588688
31.93408
32.795104
32.37032
31.98552
32.825552
32.147232
31.998736
31.62408
31.889088
31.948992
32.040256
32.061296
32.011072
33.130256
32.352144
32.106928
32.428464
32.109952
31.897824
31.954272
31.263104
31.802192
32.19928
31.314272
31.56368
31.38656
31.326464
31.419648
34.78776
31.308608
31.253792
31.557536
31.0988
31.293968
31.27912
31.24432
30.981904
31.9064
32.909648
31.605504
31.427392
31.256288
31.059728
31.382976
31.156256
31.405408
31.502416
31.891904
31.520624
31.347552
31.030144
32.056496
32.733936
31.30144
31.30296
31.240304
31.236176
31.871536
31.760992
31.966832
32.05664
31.230048
31.252752
32.00272
31.400496
31.9352
34.11496
32.573632
31.478784
32.292464
31.526512
31.256176
31.35416
31.27728
31.115456
31.24896
31.21616
31.589776
31.01616
31.4056
33.340592
31.97424
31.591184
31.29296
30.97368
31.617648
32.20288
31.461392
31.342496
32.155248
32.331072
31.7028
31.07384
31.161216
31.14904
31.705072
32.073856
31.342784
31.252528
31.8144
31.321312
31.358624
31.4284
31.955296
32.154416
31.51352
31.773808
31.184032
31.223616
31.808624
31.738384
31.136016
32.144416
31.851536
31.959792
31.443472
31.506352
31.236864
31.213504
30.953344
31.563488
31.632864
30.957568
30.961712
31.016864
32.711376
31.891104
31.40336
31.838704
31.245456
31.098032
31.004768
31.371424
32.394208
32.393248
31.573008
31.191824
31.044032
32.716624
31.929488
31.19768
31.100752
31.034496
31.000288
31.003264
30.975088
30.97264
30.993008
31.023232
30.991856
31.134096
31.042336
32.170752
31.14856
31.378192
30.95488
30.980416
31.729248
31.088032
31.012
32.65024
31.185888
30.978896
31.00352
31.052944
31.213952
32.134864
31.667424
31.158768
31.233536
30.975376
31.426272
30.985696
31.237824
31.152208
31.260368
31.648624
31.298144
31.040048
31.243072
32.51768
31.175168
31.233936
31.052416
31.315584
31.06488
31.231872
31.02976
31.252304
30.974512
31.498864
31.018368
31.25616
31.002464
31.280208
31.730416
31.422048
31.058576
34.087456
31.046768
31.288032
30.98552
31.280736
31.340928
32.629616
31.17016
31.315392
31.074848
31.459216
31.651808
31.862576
31.694672
31.234432
31.48528
31.2892
31.35576
31.216896
31.302528
31.302224
31.242608
31.294928
31.272864
31.26696
31.294336
31.302528
31.306704
31.616704
31.323408
31.596064
31.918208
31.844624
31.405248
31.58152
31.258112
31.377824
31.042432
31.27352
31.02056
31.267904
31.05128
31.427344
31.024512
31.300912
31.046304
31.213936
30.979536
31.95456
31.17304
31.37992
31.136624
32.264256
32.600288
31.944416
31.25392
31.173424
30.973296
31.133808
31.007568
31.123776
31.195648
32.1144
31.190608
31.315936
31.02792
30.965904
30.999168
31.175616
30.978
31.001904
30.962416
31.398848
31.410784
30.999104
31.040752
31.12504
30.996144
31.032528
32.985296
31.12512
30.984336
32.842032
31.158928
31.051376
31.097376
31.03624
30.980896
30.958768
31.043792
31.02296
31.692304
31.507296
32.284816
31.233152
31.69536
31.35704
31.02512
31.227712
31.197168
31.030832
31.035808
31.014576
30.980864
30.996528
31.02776
32.014416
31.119744
31.055312
30.958736
32.62384
33.397136
31.181392
37.332864
31.286
31.19224
31.214464
31.155456
30.997808
31.983888
31.900736
32.386272
31.934496
31.46464
31.332816
31.958512
31.353744
31.128992
31.355424
31.886896
31.978288
32.940048
31.951904
31.689504
36.819648
31.30104
31.075248
31.238432
31.075232
31.496512
32.132208
31.25528
31.529568
31.73928
32.037888
31.13688
36.88192
34.47192
34.19936
31.666656
31.306448
32.73328
32.67768
31.818944
32.007216
34.567536
32.115264
31.364688
31.363488
31.33016
31.30232
33.140464
46.375472
49.427264
47.21752
50.432272
48.998896
46.540304
49.457264
39.70768
44.703056
36.2764
31.143648
31.441936
31.140624
38.966736
32.711616
34.200208
31.467904
31.253424
31.179344
31.357312
31.894624
33.98968
31.35872
31.446896
31.74328
33.001712
31.698944
31.730288
32.519408
32.721856
32.02104
31.929088
31.92872
32.087472
31.925792
31.483888
31.161888
31.131776
31.739376
31.623408
31.729728
31.759152
31.900528
32.942704
32.89696
31.811296
31.069856
34.667792
35.928384
31.442224
31.48048
31.251152
31.585776
31.169584
31.05656
31.122864
33.739968
30.99976
30.957312
31.030496
31.163456
31.04656
32.212752
31.461488
31.437904
31.439152
31.233536
32.379936
33.165136
31.7056
38.072816
31.53424
31.415072
31.413808
31.257424
31.352352
31.267504
31.27184
31.894544
31.424672
31.750368
31.36096
31.093664
31.078336
31.170992
31.012624
30.996624
31.150896
31.023504
30.973648
31.0148
31.186032
32.192272
31.2624
31.089824
31.032496
31.003872
31.030064
30.95864
31.570704
31.92648
31.512096
31.15992
31.10912
33.181648
31.062192
31.146992
31.056288
30.989616
31.043024
31.535984
31.094144
31.195472
31.577296
31.110592
31.038704
31.064896
30.974432
31.728848
31.276016
32.551696
31.178256
30.975296
31.48328
31.716656
31.784688
31.828912
31.820544
31.827504
31.884224
31.730016
31.922016
31.860576
31.8212
31.661424
32.223136
32.111232
32.136512
31.670208
31.545824
31.504352
31.565168
31.576576
31.474128
33.97392
31.87176
31.283584
31.101776
31.225824
30.998416
33.260752
30.96664
31.27056
30.95936
31.217504
31.03856
31.461056
31.413408
31.509984
31.494704
31.424144
31.3
30.990832
31.07056
31.464016
30.96928
31.277264
37.986032
32.955552
31.746032
31.528192
31.454704
31.404512
31.634768
32.1304
31.950608
31.149072
31.249136
31.502688
31.134704
31.297584
32.904192
31.336016
31.17904
31.341856
31.039568
31.26648
31.030816
31.296192
31.051344
31.59096
31.335056
33.097584
32.015312
34.619136
31.449616
31.230096
31.130624
31.319168
31.4588
31.938576
31.23976
31.442832
31.29536
31.29
31.034496
31.47704
31.272688
31.241936
31.635424
31.278912
31.127792
32.19624
33.11776
31.349344
31.218096
31.191312
31.054016
31.406048
31.147856
31.818624
31.471312
31.033824
31.234384
31.018816
31.407024
31.035344
31.296592
31.443424
30.993488
32.079056
33.156656
32.839296
31.803184
31.593552
32.21464
32.045792
32.337376
31.445104
31.372288
32.138464
31.396224
31.302464
32.087408
34.927824
31.568288
31.632384
32.31544
31.334176
32.130976
31.395232
31.322448
31.317648
30.983808
31.14064
31.89224
31.80928
31.079504
31.642224
31.521488
31.599104
31.600848
31.61232
31.560576
31.643744
31.626864
31.6424
31.25856
40.271584
37.25832
31.561136
31.42024
31.357728
31.25232
32.943216
31.530096
32.672336
31.102496
31.239648
31.044768
31.236752
31.062816
31.240192
31.021904
31.236624
31.048608
32.202608
31.80744
31.191312
31.338272
31.133952
31.098016
32.491264
31.349552
31.361824
31.006864
31.350864
31.097472
31.374752


==> plots/qemu-base64/qemu-sw-base64_encode_100000bytes_1000times.dat <==
928.025632
766.70176
769.710912
775.97928
771.00368
771.300704
769.180512
774.578944
766.4724
775.521056
768.173872
765.725808
764.588304
773.177568
769.523408
776.132624
771.51448
766.211248
765.379824
776.222672
772.369376
766.039232
767.974944
767.94776
773.028064
782.212368
777.179808
769.875808
777.552928
772.817072
768.989344
767.751776
765.506416
773.069296
765.2716
771.875168
783.386544
770.86464
775.600224
770.60904
777.353488
784.962064
789.608992
765.692016
766.59128
788.197088
771.243136
771.1008
776.502464
777.84976
769.116944
799.721616
772.633904
766.291504
791.561056
770.585936
767.3168
769.081712
765.006672
772.145904
771.949536
779.035248
784.170736
769.668768
804.51248
786.620544
785.245776
782.57024
775.490176
774.961728
770.785216
806.098624
780.556384
779.486384
785.915056
785.570688
765.572912
770.761856
778.036256
766.802272
781.3344
791.020416
771.823216
796.158432
780.07208
772.47968
775.041792
773.3928
770.173232
768.421872
770.620608
768.689392
774.992896
790.943264
807.917376
797.143872
777.534752
777.989456
764.05272
776.34024
776.09208
786.003552
791.090112
782.369568
777.466224
773.606384
778.300544
777.269952
773.547824
766.612224
767.996592
792.571872
772.628016
765.054816
770.83456
768.093136
763.913248
765.988064
766.75416
771.14592
811.68544
765.32904
771.140448
764.604848
770.276208
770.166512
779.858768
778.38208
786.801792
771.747984
773.193424
766.850496
770.812928
766.810912
767.910496
767.933312
771.158432
773.839056
770.827056
776.337664
770.28328
792.615024
790.760368
776.321312
781.695648
772.866784
780.59464
800.842096
800.933296
780.471024
793.881104
808.866544
764.102048
782.623456
770.068496
772.636
766.176208
769.435104
764.404288
765.3028
767.621744
782.555488
767.798816
775.211808
764.96832
763.614112
769.569312
764.557312
775.16896
776.198528
780.485072
777.717024
764.460976
764.120384
769.69968
771.436896
765.17064
767.283216
781.952224
785.504608
779.539408
784.262384
781.524944
779.691216
780.019488
784.543376
772.102912
790.33736
764.40664
767.494128
767.483248
766.80304
765.026128
768.924224
766.860464
768.264512
765.963984
766.912144
767.990656
768.27456


==> plots/qemu-base64/qemu-sw-base64_encode_1000bytes_1000times.dat <==
9.371104
7.968768
8.582944
8.349408
8.024448
7.8108
7.821104
8.27888
7.942336
7.825408
7.948672
8.405136
7.838928
8.037744
8.402816
7.909584
7.839856
7.868144
8.446592
7.814144
7.897584
8.214672
7.919152
7.874624
7.808096
8.504272
7.757376
8.14928
8.250576
8.304704
7.863008
7.908384
8.34808
7.879104
7.957376
7.790272
8.240864
7.889376
7.85536
8.341248
7.941392
7.953856
8.125648
8.442768
7.999216
8.493504
8.072176
7.851488
7.816816
7.941344
9.44776
8.03968
8.15208
9.559632
7.938656
7.93432
7.999952
8.422912
8.04592
8.07672
8.637904
10.410144
10.978528
8.351136
8.036464
7.83248
7.803872
8.298816
7.837456
7.944528
8.11944
7.972
7.918592
8.002848
8.936336
8.029904
7.88944
8.146336
7.965104
8.809696
9.412912
8.3716
7.865792
8.045872
8.598
7.921504
7.933328
7.984768
8.574768
8.302272
8.012208
8.93536
8.173792
8.06864
8.624976
8.6608
8.061456
8.148368
8.73968
7.966304
8.004928
8.49624
7.921552
8.211232
7.924256
8.19432
7.938992
7.94912
8.151952
8.381264
7.999392
9.781712
9.642224
7.909392
8.084272
8.576848
7.93032
7.86544
8.088832
8.039968
9.364368
9.609792
8.718688
7.921312
7.971296
11.886128
9.664832
8.990368
8.161312
8.512608
8.05768
8.119472
8.629488
8.120128
7.902768
8.370576
8.0888
7.865088
7.995232
8.322144
7.973232
7.848864
9.399952
8.866704
8.212432
7.943072
8.479488
8.081968
7.926016
8.277776
8.162544
8.21752
7.911744
8.678624
7.957824
7.907616
8.194176
8.544288
7.785024
7.931008
8.437504
8.377584
8.118176
8.617904
8.491552
8.283232
8.193936
8.344352
8.372544
8.371248
8.6728
8.428352
7.99816
8.121888
8.220416
11.542256
8.038736
8.942064
8.440624
8.333024
8.57304
8.127456
9.658576
12.00704
11.01712
8.809776
9.131024
8.859488
10.043856
12.571392
8.782928
8.41856
8.363968
8.20544
8.266064
9.241584
8.081328
8.742432
8.012976
8.433568
8.112544
9.497696
8.546032
8.138656
10.080368
8.424608
8.122768
7.954288
8.253872
8.608304
7.901632
8.860688
10.748512
7.900576
7.7744
8.911328
7.775312
7.800768
8.760864
8.678
7.988032
8.014
9.161872
8.187408
7.881472
7.809328
9.193168
8.187488
8.002592
8.74232
8.103088
8.113296
7.970128
9.3272
8.023408
8.032384
9.405712
8.093184
8.138256
8.349856
8.95576
8.402288
7.81784
9.19168
8.014672
7.97976
8.247456
8.551968
9.0148
8.019488
7.926096
9.864128
8.317504
8.59472
8.2152
8.29944
8.4784
7.868736
8.247984
8.281296
8.517088
8.062464
7.921184
8.56808
8.154608
8.52984
8.11424
8.855696
8.161616
8.502816
8.445968
7.862
8.459904
8.306208
7.842096
7.948592
8.369184
8.580064
7.83792
8.01112
8.637296
8.267616
7.991712
9.151456
8.442464
7.934032
7.798048
9.059616
8.280672
7.955568
8.01696
8.907808
7.885008
8.051936
8.44512
8.259024
8.081968
8.650496
8.663744
8.143952
8.241472
9.692304
8.606736
8.051536
8.882704
8.086
8.047584
7.978576
9.942144
12.251856
11.838032
8.410304
8.042352
8.471088
9.355264
7.917504
8.0612
8.617376
9.125072
7.95296
8.521904
8.915696
8.41832
8.608144
8.080288
8.316752
8.691984
8.591264
8.227424
8.27344
10.011632
8.049104
8.148112
8.151552
8.61864
8.224416
8.191984
8.44336
8.743072
8.113296
8.402512
7.9968
7.932992
8.242736
8.6924
7.981088
7.99472
8.243248
8.102464
8.116832
8.706864
8.34288
7.991632
8.58296
9.310032
8.143696
7.91888
8.802176
8.83024
7.902624
7.862208
9.378192
7.93872
8.152976
8.478448
8.169008
7.87752
7.947424
8.8572
8.217808
7.998864
8.73352
8.519728
7.872272
7.875744
9.708528
7.949104
7.93696
8.461552
8.437264
8.129728
8.038432
8.772992
8.04192
7.96744
8.26632
9.671712
9.185584
8.609824
8.834864
8.439392
8.000848
8.6856
9.104048
7.887408
8.634912
8.667296
8.39752
12.026576
8.74488
8.139792
8.141008
8.174512
8.374496
8.405424
8.52672
7.939024
8.916
8.836992
8.066448
8.50712
8.048688
9.160096
8.090496
8.720944
8.480816
7.94288
7.9616
8.870512
8.406896
9.315648
8.825168
8.784592
7.91432
7.938688
8.853168
8.397808
8.274624
7.953856
9.198464
8.444064
8.308656
8.645584
7.880944
8.025648
9.15904
8.37728
7.77584
7.948224
8.630544
8.169936
7.935008
8.355648
8.3052
8.317232
7.929936
8.7336
7.803216
8.150576
8.606352
8.35832
7.857856
7.805088
8.568512
8.86128
8.171616
8.410352
8.606448
8.031744
8.096912
8.596432
8.40784
7.90608
8.371008
7.945328
8.521568
8.2688
8.196112
8.002176
8.040224
8.739168
8.008864
8.46184
8.124592
7.989888
8.03704
8.198096
8.55928
7.86904
8.808336
9.236192
8.135088
7.95864
8.220656
8.675936
7.951632
8.35312
8.557696
7.923488
8.030512
9.423296
7.837344
7.777872
8.29672
8.121936
8.12232
7.909248
9.671984
7.790928
7.835936
8.47632
9.796256
8.202256
8.186592
9.10552
8.227152
7.917568
8.879664
8.297264
7.989104
8.424272
8.141344
8.540048
8.10664
8.600048
8.196592
8.335712
8.744704
8.659296
10.577568
9.92352
7.90832
9.15352
8.605632
7.754768
8.242416
8.25416
8.3444
7.914256
8.452448
10.373344
8.257984
8.520976
7.982864
8.405312
8.045648
8.995376
8.618192
8.03856
7.975696
8.964736
8.124304
7.937152
8.436992
8.754
8.018256
8.864608
8.61184
8.046896
8.00592
8.744032
8.694304
7.920992
7.912976
10.641968
8.319536
8.049312
9.478512
8.293456
7.928752
7.990624
8.858976
7.97024
7.9596
8.44328
8.254288
7.893104
7.922672
8.634352
7.90256
7.919872
8.206336
8.313888
7.807696
7.982352
8.5512
8.308688
7.900304
8.313248
8.364112
8.296032
8.166256
8.32368
8.99936
8.032016
8.572448
8.903712
8.283504
7.967856
8.33968
8.13432
8.052672
8.449136
7.837008
7.937536
8.002048
8.292656
8.679584
7.969024
8.651712
7.924384
8.759408
8.249136
8.008848
7.929824
8.239088
8.20272
7.82264
7.931072
8.246384
8.584336
7.84152
8.287264
8.608976
7.910032
7.806512
8.38496
8.114176
8.803056
8.20552
8.742992
7.802384
7.900832
8.126208
8.439696
7.92112
7.872272
8.500976
8.230512
7.963536
8.024576
8.701184
8.232608
7.97832
8.878112
8.923856
7.849424
7.908016
8.718128
7.79152
7.815264
9.166672
7.836512
7.776432
7.745536
8.568272
7.996624
7.840912
8.29976
8.265376
7.790752
8.324304
8.194336
8.957488
8.26824
8.66328
9.117152
7.898608
8.313008
7.781136
9.189248
7.841616
8.307808
7.964528
8.224256
8.452416
7.99384
8.1164
8.432704
8.692528
8.036544
8.326976
8.56744
7.869984
8.862416
8.186592
8.690688
8.002464
8.543392
8.629504
7.923264
8.011104
9.085616
8.223808
7.8308
8.289936
8.29536
7.859632
7.926272
8.770384
7.963776
7.88352
7.91936
9.392256
7.852384
7.81024
8.471168
8.256768
7.869088
7.892096
8.384336
8.018528
8.05176
8.055936
8.901552
8.057504
7.983088
9.245264
9.820704
8.89288
7.956128
7.965456
8.25224
7.862864
8.552768
9.107168
8.022112
8.184464
8.028432
8.048672
8.372992
7.939872
8.360928
7.90992
8.576208
7.811616
8.14976
8.606048
8.289888
9.229168
7.913424
8.334976
7.832624
8.35928
8.568288
7.806608
7.807392
8.455472
8.377456
7.79472
8.59832
8.569312
7.858496
7.78128
8.299984
8.422144
7.850912
7.770496
9.286448
8.11496
8.05656
9.79608
11.027248
9.928016
8.397456
8.549072
7.908864
8.145648
8.31864
8.61024
7.946688
8.573488
8.202992
8.36208
7.9772
8.375968
8.149776
8.303024
8.39008
7.951568
7.956512
8.160304
8.634192
8.284432
7.861808
8.254832
7.864688
8.503728
8.148128
8.24928
8.142576
9.000016
9.04072
7.951968
8.680288
7.987024
8.369424
8.001728
8.497712
8.556976
7.92336
9.021552
8.468144
8.00736
7.808928
9.051632
8.372448
7.915824
8.167968
8.533824
7.915216
7.934592
8.052256
9.394672
7.890832
7.791312
8.686304
8.386736
7.900848
7.834336
8.591824
8.186336
8.021632
8.144784
8.170816
8.43664
8.1136
8.63352
7.958416
7.95576
8.6516
8.10656
8.209168
7.786208
8.098016
8.130656
8.667792
8.488768
8.024752
9.961872
9.004368
7.919904
7.868384
7.9952
8.58656
7.991792
7.969264
7.963584
7.992208
7.895344
8.10144
8.702448
7.876048
7.8484
9.644512
8.000576
7.769376
8.477664
11.550992
7.911984
8.009344
10.802592
8.199168
8.567776
8.324688
8.11152
8.121296
8.067136
8.326992
8.148624
8.269136
8.398704
9.777552
7.837792
8.17408
8.268176
9.751392
8.03864
8.338304
9.128112
9.758768
8.555952
7.968272
7.95216
8.067168
9.427328
8.030736
7.984576
8.280448
8.123632
8.001728
10.828768
8.429312
7.864848
8.152992
8.923072
8.008256
7.760688
8.335456
10.727296
8.2988
9.006992
8.037984
8.420704
7.963648
8.80912
9.43816
9.18144
8.600528
7.83864
10.186032
8.66424
8.243104
8.002128
10.898928
8.134384
8.587392
8.1428
10.455376
7.879936
7.849632
8.576944
8.496464
8.102272
8.380224
8.38032
7.906176
7.931152
8.497184
8.346768
7.983024
8.355824
7.9428
8.348048
7.955136
8.468816
7.907056
10.257776
8.593728
7.86336
9.673344
8.51872
7.924496
7.794896
9.73936
8.407168
7.883408
7.851488
10.2768
7.965568
7.806064
7.82864
10.227104
8.056576
7.853616
8.380064
9.601504
8.187008
10.434736
8.164208
8.119248
8.585664
8.23704
8.258928
8.460288
8.525056
8.089456
8.54536
8.377056
8.385824
9.771136
8.499376
7.801232
7.820256
8.316496
8.947168
8.422816
9.66896
8.812848
10.496416
7.969776
10.291104
8.051072
7.909968
8.272048
8.615792
8.029456
7.927072
8.552224
9.187696
8.03224
8.349088
9.431296
9.76176
8.705808
7.927776
10.197472
10.123888
8.086832
7.772272
7.955504
8.634096
7.882688
7.7928
8.427616
8.289616
7.949152
7.835776
9.147952
7.965504


==> plots/qemu-cipher/qemu-sw-decrypt_1024bytes_1000times.dat <==
1556
1557
1556
1557
1558
1554
1555
1601
1582
1563
1557
1557
1556
1557
1588
1554
1557
1556
1555
1559
1570
1554
1555
1558
1556
1557
1559
1559
1555
1557
1558
1556
1557
1555
1553
1559
1558
1570
1556
1581
1556
1556
1556
1556
1555
1556
1556
1555
1554
1556
1554
1553
1557
1555
1556
1558
1557
1556
1562
1555
1555
1558
1559
1556
1558
1560
1555
1556
1560
1554
1557
1557
1556
1556
1558
1558
1572
1559
1557
1555
1555
1556
1554
1554
1556
1555
1555
1555
1554
1554
1554
1558
1553
1556
1554
1564
1555
1564
1554
1556
1558
1555
1557
1559
1557
1554
1558
1558
1556
1557
1558
1556
1557
1557
1574
1555
1562
1557
1556
1557
1556
1555
1564
1556
1555
1555
1558
1555
1554
1556
1553
1554
1555
1556
1556
1563
1556
1557
1558
1556
1556
1559
1562
1561
1555
1684
1814
2025
1973
1935
2057
2351
1943
2015
1822
1573
1563
1555
1559
1613
1662
1559
1558
1559
1556
1557
1558
1557
1556
1556
1557
1559
1556
1555
1558
1557
1557
1560
1555
1554
1556
1558
1555
1557
1560
1557
1558
1558
1554
1572
1558
1555
1555
1558
1557
1557
1558
1559
1556
1555


==> plots/qemu-cipher/qemu-sw-decrypt_128bytes_1000times.dat <==
1489
1504
1543
1505
1504
1496
1495
1489
1487
1486
1492
1491
1488
1492
1489
1488
1489
1486
1492
1487
1491
1487
1504
1491
1487
1490
1488
1484
1494
1486
1487
1503
1499
1494
1487
1487
1488
1486
1491
1488
1486
1487
1486
1491
1492
1483
1489
1488
1483
1490
1495
1489
1484
1491
1489
1487
1489
1489
1485
1491
1489
1488
1508
1489
1509
1489
1487
1489
1484
1489
1486
1496
1511
1493
1487
1488
1536
1562
1607
1491
1488
1487
1490
1491
1502
1490
1488
1497
1489
1489
1492
1489
1490
1510
1515
1555
1512
1520
1492
1492
1494
1489
1507
1493
1487
1493
1489
1490
1489
1484
1491
1489
1487
1492
1492
1493
1488
1487
1488
1484
1490
1485
1484
1488
1498
1488
1488
1485
1486
1484
1487
1491
1491
1497
1486
1483
1487
1485
1487
1488
1484
1488
1499
1490
1493
1487
1494
1488
1494
1492
1514
1521
1505
1489
1497
1491
1564
1545
1500
1489
1495
1489
1493
1488
1501
1488
1490
1493
1486
1488
1491
1488
1500
1486
1494
1488
1489
1492
1489
1494
1493
1488
1513
1489
1495
1486
1488
1491
1487
1488
1489
1486
1491
1489
1492
1494
1488
1492
1484
1486


==> plots/qemu-cipher/qemu-sw-decrypt_4096bytes_1000times.dat <==
1920
1914
1910
1910
1911
1917
1915
1914
1909
1917
1911
1918
1914
1913
1914
1913
1910
1916
1912
1914
1915
1915
1912
1914
1914
1913
1921
2002
1969
1938
1930
1921
1915
1917
1933
1958
1962
1956
1939
1914
1916
1912
1915
1917
1912
1917
1915
1915
1923
1914
1915
1922
1914
1915
1916
1913
1915
1912
1915
1914
1935
1912
1915
1920
1914
1913
1912
1912
1914
1915
1916
1914
1912
1912
1911
1910
1914
1913
1912
1915
1912
1916
1915
1913
1915
1915
1910
1916
1910
1911
1921
1929
1914
1914
1918
1913
1914
1913
1915
1913
1972
1913
1911
1911
1912
1913
1912
1915
1913
1911
1914
1914
1919
1915
1911
1926
1914
1912
1913
1909
1915
1913
1928
1915
1940
1918
1917
1910
1909
1915
1910
1912
1913
1912
1914
1912
1914
1914
1911
1912
1915
1915
1910
1910
1915
1912
1912
1911
1914
1916
1909
1911
1912
1917
1927
1913
1911
1928
1912
1913
1914
1910
1914
1914
1912
1946
1927
1929
1924
1918
1920
1913
1911
1914
1917
1911
1916
1909
1915
1913
1912
1922
1912
1913
1909
1930
1910
1942
1919
1911
1912
1944
1956
1933
1913
1915
1914
1921
1915
1915


==> plots/qemu-cipher/qemu-sw-encrypt_1024bytes_1000times.dat <==
1677
1673
1673
1677
1678
1668
1674
1674
1671
1675
1669
1678
1675
1676
1675
1677
1670
1677
1672
1674
1686
1676
1673
1669
1677
1675
1672
1670
1674
1672
1676
1674
1670
1674
1673
1670
1674
1673
1672
1674
1680
1671
1684
1675
1673
1678
1673
1672
1675
1671
1669
1669
1671
1669
1673
1674
1689
1671
1708
1675
1674
1672
1670
1673
1671
1672
1674
1672
1671
1676
1684
1673
1668
1672
1669
1679
1672
1669
1674
1670
1672
1674
1673
1676
1669
1669
1670
1686
1712
1725
1710
1713
1682
1701
1666
1667
1682
1674
1675
1676
1666
1666
1669
1666
1668
1669
1666
1668
1668
1667
1677
1672
1668
1667
1670
1668
1668
1761
1664
1668
1672
1665
1669
1667
1665
1667
1667
1684
1666
1668
1664
1665
1668
1665
1668
1694
1698
1699
1698
1693
1703
1709
1703
1702
1668
1667
1669
1684
1664
1667
1713
1809
1674
1667
1664
1671
1675
1665
1669
1668
1664
1670
1664
1683
1666
1667
1666
1669
1668
1666
1667
1668
1665
1667
1697
1679
1667
1667
1664
1667
1665
1671
1669
1672
1663
1666
1668
1665
1669
1669
1668
1669
1666
1667
1669
1666
1663
1667
1669
1683


==> plots/qemu-cipher/qemu-sw-encrypt_128bytes_1000times.dat <==
1638
1686
1677
1668
1662
1673
1645
1667
1645
1650
1659
1645
1660
1640
1629
1640
1667
1665
1669
1665
1603
1638
1611
1663
1682
1690
1627
1622
1625
1615
1626
1607
1624
1614
1643
1643
1756
1681
1715
1620
1611
1605
1590
1598
1612
1592
1648
1649
1954
1626
1603
1591
1602
1654
1683
1612
1598
1602
1605
1594
1596
1605
1599
1604
1610
1589
1606
1591
1602
1597
1591
1606
1595
1623
1593
1593
1589
1621
1604
1592
1592
1596
1594
1587
1590
1591
1588
1594
1589
1588
1589
1597
1596
1591
1590
1590
1589
1593
1600
1585
1590
1591
1589
1592
1588
1596
1599
1593
1607
1589
1594
1589
1589
1590
1588
1592
1591
1604
1602
1590
1594
1592
1589
1593
1595
1599
1592
1592
1593
1602
1592
1712
1590
1591
1591
1601
1595
1594
1596
1592
1589
1594
1594
1591
1591
1589
1609
1588
1590
1592
1589
1632
1785
1618
1637
1656
1771
1703
1669
1740
1732
1625
1607
1589
1594
1597
1607
1622
1619
1594
1592
1591
1597
1583
1599
1599
1589
1594
1589
1588
1587
1666
1588
1615
1630
1619
1626
1627
1613
1660
1660
1607
1593
1591
1592
1611
1590
1605
1608
1592


==> plots/qemu-cipher/qemu-sw-encrypt_4096bytes_1000times.dat <==
2028
2030
2057
2030
2026
2029
2033
2031
2029
2028
2030
2027
2030
2024
2032
2030
2046
2029
2034
2029
2028
2052
2065
2027
2026
2027
2034
2026
2028
2028
2025
2025
2027
2024
2030
2026
2031
2031
2026
2031
2028
2029
2031
2027
2028
2028
2026
2029
2028
2027
2043
2027
2035
2631
2328
2349
2074
2062
2132
2089
2039
2035
2170
2022
2028
2100
2028
2031
2028
2025
2033
2034
2030
2030
2035
2035
2028
2026
2031
2046
2026
2030
2033
2056
2034
2035
2031
2027
2030
2029
2027
2023
2032
2026
2025
2028
2024
2026
2029
2025
2030
2028
2029
2026
2027
2034
2026
2027
2027
2044
2027
2034
2033
2025
2030
2030
2024
2033
2028
2028
2029
2026
2029
2029
2027
2029
2028
2029
2028
2031
2030
2036
2029
2027
2040
2027
2029
2031
2046
2030
2031
2033
2030
2027
2125
2031
2038
2135
2028
2027
2026
2029
2026
2030
2029
2025
2028
2030
2026
2032
2025
2030
2029
2026
2029
2027
2026
2029
2049
2056
2034
2037
2028
2031
2030
2026
2028
2024
2028
2028
2024
2029
2025
2023
2030
2030
2029
2030
2028
2031
2028
2031
2027
2029
2024
2027
2027
2039
2028
2025


==> plots/qemu-tcp/qemu-nw-tcp_1024B.dat <==
10.215000
10.982000
11.421000
8.439000
8.681000
7.754000
11.816000
11.793000
9.514000
7.865000
10.032000
8.475000
8.638000
9.093000
8.984000
7.230000
8.200000
13.167000
12.383000
10.081000
10.297000
8.088000
7.728000
10.441000
12.459000
9.455000
8.275000
6.869000
7.907000
6.243000
4.308000
9.828000
7.137000
7.184000
8.650000
6.344000
8.034000
7.108000
8.035000
8.043000
5.725000
8.178000
8.018000
6.871000
9.369000
9.780000
8.262000
6.866000
8.196000
8.629000
8.955000
9.508000
10.288000
5.411000
11.852000
8.176000
10.152000
10.223000
7.968000
9.477000
12.173000
9.908000
10.139000
7.328000
4.303000
8.432000
9.524000
7.298000
9.469000
8.669000
10.157000
9.128000
9.141000
11.080000
8.388000
9.138000
10.365000
10.189000
9.017000
8.310000
9.641000
10.215000
8.644000
9.213000
9.187000
9.438000
7.787000
9.505000
9.423000
9.776000
4.203000
5.993000
7.796000
7.304000
5.241000
5.557000
6.599000
5.280000
7.137000
5.636000
7.339000
11.005000
6.276000
6.139000
5.497000
6.922000
6.654000
8.132000
9.034000
6.580000
7.274000
8.549000
6.695000
6.703000
6.976000
8.865000
8.013000
7.822000
10.484000
5.896000
7.789000
8.051000
10.435000
6.685000
7.968000
7.865000
8.057000
8.570000
10.643000
7.570000
7.631000
7.946000
7.787000
9.305000
7.091000
6.471000
5.682000
6.786000
6.746000
5.772000
8.400000
7.569000
7.909000
5.712000
10.318000
7.798000
7.280000
11.574000
6.495000
8.291000
8.942000
6.808000
7.052000
9.444000
4.499000
7.219000
9.413000
8.695000
6.710000
10.265000
8.277000
7.009000
9.697000
7.249000
11.254000
7.556000
6.156000
6.408000
11.013000
9.337000
9.682000
5.556000
8.075000
7.221000
7.398000
6.376000
7.938000
7.110000
6.601000
7.032000
7.133000
10.690000
6.247000
5.564000
7.973000
9.388000
6.671000
9.260000
6.579000
6.327000
8.543000
10.167000
4.507000
6.865000
5.269000
6.697000
5.962000
9.261000
7.809000
6.187000


==> plots/qemu-tcp/qemu-nw-tcp_1B.dat <==
8.892000
6.400000
6.754000
8.126000
6.673000
6.741000
9.260000
11.028000
8.407000
7.669000
8.891000
10.680000
11.068000
11.229000
10.864000
10.371000
11.950000
8.431000
11.204000
10.960000
13.891000
11.454000
8.880000
13.249000
10.457000
11.761000
9.553000
9.947000
6.321000
6.021000
6.674000
12.304000
8.610000
7.100000
7.729000
6.987000
10.864000
12.079000
7.773000
8.472000
6.859000
5.983000
7.386000
10.371000
13.458000
9.015000
8.874000
11.462000
9.883000
9.736000
9.230000
5.532000
8.899000
11.661000
8.650000
11.740000
8.733000
9.146000
9.954000
8.702000
9.083000
9.042000
10.522000
11.268000
6.016000
8.595000
7.123000
9.168000
7.427000
8.466000
7.727000
7.091000
8.666000
5.389000
10.456000
6.737000
7.329000
6.324000
9.058000
10.808000
11.488000
10.939000
5.985000
8.276000
7.485000
8.302000
8.731000
7.240000
11.396000
8.646000
8.902000
8.531000
11.546000
11.389000
7.048000
7.173000
8.462000
12.214000
11.588000
10.189000
8.948000
10.608000
8.091000
8.340000
9.997000
8.006000
9.285000
8.591000
11.156000
9.229000
8.875000
10.571000
6.708000
8.812000
7.603000
8.428000
9.798000
10.746000
11.104000
11.896000
8.035000
6.900000
8.681000
8.298000
5.498000
10.097000
9.909000
9.255000
10.731000
11.648000
6.364000
12.567000
11.444000
9.513000
9.740000
8.048000
7.141000
8.610000
6.932000
12.565000
8.808000
8.352000
10.243000
10.638000
7.259000
7.662000
5.848000
7.095000
8.678000
6.673000
8.123000
8.476000
8.590000
7.322000
7.034000
7.850000
12.067000
10.732000
10.613000
9.576000
10.931000
8.442000
7.585000
6.803000
7.847000
9.162000
10.979000
9.649000
11.299000
11.996000
10.485000
8.513000
7.256000
7.365000
7.835000
9.102000
9.903000
8.498000
8.390000
8.649000
7.333000
8.237000
8.673000
8.591000
8.259000
7.505000
11.582000
7.407000
7.775000
8.548000
10.323000
8.812000
8.740000
8.029000
9.676000
6.858000
8.521000
9.622000
6.898000
9.356000


==> plots/qemu-tcp/qemu-nw-tcp_245B.dat <==
7.261000
7.227000
9.080000
9.795000
6.782000
8.256000
11.386000
8.348000
7.096000
6.365000
12.132000
9.701000
9.943000
6.583000
8.599000
10.060000
8.808000
9.647000
12.703000
11.156000
10.367000
8.263000
8.540000
6.994000
7.767000
9.085000
11.964000
7.097000
9.324000
11.877000
11.332000
9.951000
6.821000
10.139000
11.705000
7.365000
9.731000
10.618000
6.360000
9.488000
8.725000
9.760000
6.821000
12.323000
7.524000
6.718000
8.597000
7.551000
8.388000
7.528000
9.020000
8.468000
7.661000
7.532000
11.133000
8.931000
10.282000
13.109000
11.361000
7.040000
9.848000
7.235000
8.217000
9.497000
8.234000
7.479000
10.245000
7.821000
10.511000
13.252000
10.432000
5.563000
8.763000
9.246000
7.064000
4.186000
7.734000
11.420000
9.626000
6.715000
12.589000
9.183000
4.773000
7.881000
6.686000
6.402000
7.690000
7.228000
7.484000
7.749000
11.016000
8.713000
9.453000
8.764000
6.978000
9.060000
8.014000
11.095000
11.002000
11.078000
8.516000
8.890000
8.592000
12.546000
8.295000
8.546000
11.476000
9.874000
3.823000
7.107000
11.087000
9.938000
10.707000
8.371000
10.284000
11.526000
9.197000
9.244000
7.414000
7.617000
11.938000
6.857000
7.804000
10.053000
11.778000
9.965000
8.996000
8.568000
7.112000
8.201000
7.726000
8.455000
10.723000
12.388000
11.547000
6.985000
8.255000
8.432000
8.949000
9.698000
11.046000
8.059000
11.152000
11.357000
5.751000
9.340000
9.674000
8.997000
11.643000
8.727000
11.358000
7.449000
7.226000
10.208000
4.048000
5.675000
6.891000
7.267000
8.276000
7.423000
9.832000
12.677000
7.745000
8.141000
6.776000
8.037000
5.878000
9.187000
10.883000
9.970000
7.932000
9.512000
10.427000
12.105000
9.517000
9.615000
7.765000
8.346000
7.172000
11.159000
9.414000
7.237000
11.765000
9.927000
11.590000
9.933000
8.354000
7.227000
7.336000
10.169000
9.842000
10.305000
11.200000
6.746000
9.724000
11.469000
7.639000
10.981000
6.862000
6.689000


==> plots/qemu-tcp/qemu-nw-tcp_757B.dat <==
12.438000
10.197000
10.531000
6.118000
5.432000
8.456000
9.364000
9.729000
7.010000
5.829000
6.840000
5.242000
5.636000
6.603000
7.366000
9.027000
6.095000
9.213000
6.994000
8.003000
7.483000
6.679000
7.711000
6.937000
6.733000
10.425000
9.582000
6.570000
8.829000
8.538000
7.954000
6.978000
9.242000
9.312000
8.537000
11.203000
6.977000
8.144000
9.154000
7.474000
11.232000
7.395000
8.408000
10.357000
8.948000
10.666000
6.988000
6.903000
6.737000
6.819000
7.821000
6.435000
9.746000
8.436000
6.157000
6.497000
9.047000
8.297000
7.166000
7.510000
7.603000
7.210000
8.052000
7.466000
8.391000
6.927000
6.242000
6.323000
6.373000
8.828000
6.831000
5.365000
4.932000
7.498000
5.737000
3.651000
5.941000
5.565000
7.044000
6.550000
8.548000
9.286000
6.216000
7.967000
8.340000
7.057000
6.771000
7.925000
9.748000
10.732000
7.219000
6.596000
7.357000
5.513000
11.080000
6.674000
10.620000
6.048000
9.782000
6.468000
10.526000
6.311000
8.751000
6.611000
7.533000
10.733000
8.650000
6.940000
7.344000
7.203000
6.852000
6.988000
9.029000
9.096000
9.830000
9.389000
6.626000
6.902000
6.784000
7.850000
7.851000
5.967000
7.379000
7.493000
6.400000
5.625000
6.426000
6.747000
8.060000
9.262000
10.190000
9.392000
6.747000
7.071000
3.792000
3.955000
3.817000
3.996000
3.949000
3.656000
3.850000
3.930000
6.751000
9.180000
9.930000
9.144000
6.799000
6.135000
6.277000
8.613000
6.596000
7.730000
9.242000
9.139000
11.187000
10.797000
6.233000
9.309000
6.219000
7.804000
8.701000
7.745000
7.482000
10.146000
10.490000
9.043000
6.836000
6.336000
8.559000
11.480000
8.423000
11.461000
6.811000
9.082000
6.736000
9.145000
7.922000
8.164000
10.335000
11.492000
9.437000
5.924000
10.816000
7.121000
5.425000
8.333000
6.741000
6.973000
10.160000
6.674000
8.257000
8.694000
8.744000
11.878000
9.266000
6.170000
10.202000
8.331000
8.236000
8.963000


==> plots/rpi-base64/rpi-sw-base64_decode_100000bytes_1000times.dat <==
6139.9334375
6140.0017708333335
6139.817395833334
6139.892916666667
6139.6825
6139.7115625
6138.885052083333
6139.901302083334
6134.4548958333335
6138.90890625
6139.906927083333
6139.9297916666665
6138.959270833333
6139.249739583333
6134.49875
6139.043125
6138.87375
6139.985520833333
6139.83296875
6138.901145833333
6139.812239583333
6138.823333333334
6139.868697916667
6138.967395833333
6139.19640625
6134.763229166667
6139.875729166667
6138.73140625
6134.9053125
6138.88234375
6140.001927083334
6139.969947916667
6134.739739583333
6139.84171875
6138.76203125
6134.5428125
6134.79109375
6139.90828125
6134.76328125
6139.615364583334
6140.040729166667
6139.75515625
6140.051770833334
6139.80203125
6134.921927083334
6138.646458333334
6135.06828125
6138.41640625
6139.988333333334
6139.9134375
6134.930364583333
6138.3584375
6139.9190625
6134.945989583333
6138.29921875
6139.849947916667
6138.406822916667
6139.760572916667
6138.4279166666665
6139.92125
6139.935625
6135.000885416666
6135.2234375
6139.950208333334
6138.45625
6139.866302083334
6140.0128125
6135.12078125
6139.819010416667
6140.135572916667
6138.31765625
6139.937552083334
6135.27421875
6139.9725
6139.897760416667
6138.3163020833335
6139.7169791666665
6139.81546875
6139.929947916667
6137.883385416667
6139.747395833333
6138.015104166667
6139.887760416666
6140.00015625
6135.461145833333
6137.921875
6139.75421875
6138.023802083333
6139.763020833333
6135.54078125
6137.891041666667
6139.842291666667
6135.50890625
6135.600208333333
6135.579947916666
6135.618333333333
6135.613333333334
6135.55046875
6137.764427083333
6139.930208333333
6135.791822916667
6139.790364583333
6135.735416666666
6140.028958333333
6135.818697916667
6139.841770833334
6135.7959375
6139.845104166667
6139.875364583333
6137.61578125
6137.896197916667
6139.7421875
6137.717239583333
6135.903854166667
6139.837239583333
6135.830625
6137.590625
6139.885833333334
6139.949427083333
6135.81328125
6139.851041666667
6139.96734375
6135.9678125
6137.507447916667
6139.837916666666
6136.02234375
6137.1603125
6136.149947916667
6136.14140625
6139.8663541666665
6136.2508333333335
6139.898385416666
6137.334479166667
6139.902708333333
6136.226145833333
6139.8693229166665
6136.03
6137.320104166667
6139.858697916667
6136.05015625
6136.2127083333335
6139.973333333333
6136.4040625
6139.996875
6139.70078125
6137.2590625
6136.240520833333
6139.8123958333335
6137.072864583333
6137.012604166666
6137.166875
6136.6892708333335
6139.90015625
6137.135625
6136.4256770833335
6139.8975
6139.83375
6136.948020833333
6140.1378125
6137.0471875
6136.987552083333
6139.8559375
6136.57078125
6136.65125
6140.017239583333
6139.88234375
6136.792552083333
6139.95015625
6136.65984375
6139.8646875
6136.761458333333
6139.858697916667
6136.786458333333
6139.93640625
6136.7296354166665
6140.059791666667
6139.8590625
6136.803385416667
6139.695677083333
6136.578645833333
6139.778020833333
6137.133854166666
6139.69046875
6139.465416666667
6140.040416666667
6136.992760416667
6136.434166666667
6139.892083333333
6139.77328125
6139.9940625
6139.849947916667
6136.9128125
6139.979114583333
6139.792083333334
6136.7578125
6139.895104166667
6136.38859375
6139.93515625
6139.765260416667
6140.06796875


==> plots/rpi-base64/rpi-sw-base64_decode_1000bytes_1000times.dat <==
61.35635416666667
61.35338541666667
61.4021875
61.35427083333333
61.587552083333335
61.38817708333333
61.63067708333333
61.354427083333334
61.4671875
61.39151041666667
61.362239583333334
61.3990625
61.6496875
61.381770833333334
61.35671875
61.630260416666665
61.352291666666666
61.45484375
61.36411458333333
61.401614583333334
61.588177083333335
61.352552083333336
61.38890625
61.59354166666667
61.47213541666667
61.601145833333334
61.349635416666665
61.52328125
61.39838541666666
61.38421875
61.390625
61.56197916666667
61.39046875
61.57984375
61.35729166666667
61.39760416666667
61.57958333333333
61.398020833333334
61.61572916666667
61.395625
61.46838541666666
61.357083333333335
61.4290625
61.35239583333333
61.61078125
61.3871875
61.36755208333334
61.56885416666667
61.387395833333336
61.65411458333333
61.35703125
61.3646875
61.619427083333335
61.400729166666665
61.62260416666667
61.39854166666667
61.35098958333333
61.63947916666667
61.356822916666665
61.62557291666667
61.43963541666667
61.553385416666664
61.466145833333336
61.58588541666666
61.358645833333334
61.37802083333333
61.59067708333333
61.39927083333333
61.62130208333333
61.38947916666667
61.353229166666665
61.56328125
61.42484375
61.69255208333333
61.406927083333336
61.645625
61.385625
61.350833333333334
61.62453125
61.35364583333333
61.61713541666666
61.35270833333333
61.39145833333333
61.57927083333333
61.409427083333334
61.38552083333333
61.58770833333333
61.357447916666665
61.65385416666667
61.45854166666667
61.58875
61.357083333333335
61.44171875
61.391927083333336
61.43484375
61.419270833333336
61.622135416666666
61.36265625
61.39661458333333
61.545208333333335
61.361614583333335
61.35041666666667
61.44229166666667
61.5634375
61.368802083333335
61.403385416666666
61.48515625
61.357083333333335
61.40328125
61.56822916666667
61.40578125
61.583072916666666
61.426510416666666
61.56432291666667
61.396145833333335
61.43723958333333
61.4109375
61.41286458333333
61.43833333333333
61.560572916666665
61.360989583333335
61.36630208333333
61.68505208333333
61.61078125
61.35567708333333
61.43244791666667
61.59192708333333
61.344739583333336
61.61953125
61.40348958333333
61.35161458333334
61.58286458333333
61.435625
61.62098958333333
61.35536458333333
61.3871875
61.556302083333335
61.387135416666666
61.72359375
61.394114583333334
61.616197916666664
61.40145833333333
61.38010416666667
61.56135416666667
61.355885416666666
61.65734375
61.364270833333336
61.35541666666666
61.621822916666666
61.4134375
61.608125
61.385052083333335
61.35453125
61.5725
61.385416666666664
61.727604166666666
61.35901041666666
61.626875
61.463489583333335
61.58083333333333
61.35270833333333
61.39817708333333
61.5840625
61.40390625
61.6103125
61.393125
61.35546875
61.55734375
61.41588541666667
61.61046875
61.35890625
61.51026041666667
61.354427083333334
61.40229166666666
61.41395833333333
61.65505208333333
61.35015625
61.350833333333334
61.660833333333336
61.3990625
61.33421875
61.62161458333333
61.35359375
61.610052083333336
61.34729166666666
61.3884375
61.56276041666667
61.459947916666664
61.613697916666666
61.428645833333334
61.58265625
61.385364583333335
61.3475
61.559010416666666
61.36088541666667
61.387395833333336
61.5634375
61.3521875
61.65151041666667
61.354791666666664
61.34916666666667
61.38682291666667
61.358385416666664
61.57859375
61.49526041666667
61.56395833333333
61.3878125
61.585625
61.42166666666667
61.6146875
61.36078125
61.39307291666667
61.56302083333333
61.3584375
61.65546875
61.35963541666667
61.35213541666667
61.58640625
61.42
61.613697916666666
61.47385416666667
61.622708333333335
61.43109375
61.468072916666664
61.4178125
61.40744791666667
61.60609375
61.369166666666665
61.382395833333334
61.556302083333335
61.381875
61.39598958333333
61.56640625
61.353802083333335
61.64515625
61.363125
61.473333333333336
61.38364583333333
61.39234375
61.36984375
61.582447916666666
61.422916666666666
61.6115625
61.362239583333334
61.381875
61.56614583333333
61.37583333333333
61.6178125
61.39447916666666
61.35510416666666
61.58057291666667
61.39994791666667
61.610729166666665
61.48421875
61.64609375
61.36151041666667
61.400989583333335
61.35541666666666
61.389375
61.3609375
61.60963541666667
61.39270833333333
61.355052083333334
61.58166666666666
61.44114583333333
61.62479166666667
61.34614583333333
61.380520833333335
61.56921875
61.46270833333333
61.61380208333333
61.43213541666667
61.61994791666667
61.350833333333334
61.38677083333334
61.55645833333333
61.389583333333334
61.64536458333333
61.3525
61.3578125
61.623072916666665
61.39078125
61.348697916666666
61.58734375
61.445989583333336
61.7153125
61.35072916666667
61.64755208333333
61.40901041666667
61.61203125
61.35265625
61.384166666666665
61.569322916666664
61.38609375
61.38651041666667
61.39807291666666
61.39755208333333
61.422916666666666
61.6134375
61.349583333333335
61.35984375
61.38942708333333
61.38880208333333
61.35401041666667
61.403333333333336
61.35765625
61.560885416666665
61.4184375
61.61984375
61.3628125
61.358333333333334
61.6484375
61.36088541666667
61.358125
61.618489583333336
61.40703125
61.618177083333336
61.47838541666667
61.6725
61.35307291666667
61.568333333333335
61.48473958333334
61.58864583333333
61.40541666666667
61.645208333333336
61.37421875
61.354114583333335
61.59640625
61.352552083333336
61.62463541666666
61.3878125
61.34979166666667
61.5790625
61.389583333333334
61.726875
61.35375
61.58473958333333
61.4328125
61.6103125
61.36052083333333
61.38546875
61.572604166666665
61.380260416666665
61.61796875
61.39822916666667
61.35911458333333
61.58171875
61.383802083333336
61.61203125
61.39671875
61.384427083333335
61.3540625
61.35630208333333
61.41401041666666
61.4853125
61.35151041666666
61.40348958333333
61.4321875
61.618177083333336
61.356510416666666
61.39572916666667
61.6025
61.41041666666667
61.61770833333333
61.38484375
61.383541666666666
61.57276041666667
61.51875
61.36390625
61.409479166666664
61.42578125
61.615572916666665
61.35119791666666
61.3571875
61.631510416666664
61.40807291666667
61.61302083333333
61.397447916666664
61.36317708333333
61.57067708333334
61.41703125
61.638385416666665
61.369791666666664
61.48796875
61.39151041666667
61.358697916666664
61.41614583333333
61.6165625
61.35510416666666
61.625
61.396145833333335
61.57822916666667
61.35557291666667
61.35
61.5865625
61.405625
61.613125
61.419947916666665
61.3615625
61.56270833333333
61.39369791666667
61.34854166666667
61.62447916666667
61.41552083333333
61.61765625
61.35104166666667
61.38635416666666
61.64723958333333
61.35536458333333
61.34911458333333
61.6596875
61.40265625
61.61328125
61.41130208333333
61.35265625
61.57536458333333
61.47203125
61.61182291666667
61.40708333333333
61.50354166666666
61.389583333333334
61.36171875
61.356510416666666
61.6275
61.397395833333334
61.61265625
61.35697916666667
61.3975
61.56604166666666
61.40739583333333
61.654375
61.36697916666667
61.485729166666665
61.404635416666665
61.356770833333336
61.364635416666665
61.59328125
61.436875
61.611875
61.36708333333333
61.39578125
61.56286458333334
61.38333333333333
61.66557291666667
61.391041666666666
61.61755208333334
61.35817708333333
61.40239583333334
61.64572916666667
61.615885416666664
61.39661458333333
61.36640625
61.389322916666664
61.394947916666666
61.35244791666667
61.3571875
61.62229166666667
61.39807291666666
61.608072916666664
61.36453125
61.385625
61.591875
61.38526041666667
61.647760416666664
61.36901041666667
61.483020833333335
61.39729166666667
61.35463541666667
61.361041666666665
61.617916666666666
61.39604166666667
61.356510416666666
61.592760416666664
61.44479166666667
61.619739583333335
61.35932291666666
61.395520833333336
61.593125
61.358958333333334
61.58588541666666
61.43598958333333
61.6953125
61.36364583333334
61.61994791666667
61.44348958333333
61.60848958333333
61.3909375
61.354375
61.57442708333333
61.37916666666667
61.64869791666667
61.35421875
61.389947916666664
61.618489583333336
61.40182291666667
61.614635416666665
61.39536458333333
61.47083333333333
61.35583333333334
61.352916666666665
61.44770833333333
61.356875
61.348958333333336
61.649114583333336
61.393854166666664
61.6128125
61.39140625
61.35401041666667
61.620416666666664
61.37947916666667
61.38619791666667
61.586614583333336
61.41484375
61.657291666666666
61.46494791666667
61.58796875
61.4296875
61.439479166666665
61.38557291666667
61.38255208333333
61.35208333333333
61.58838541666667
61.40322916666667
61.39036458333333
61.58630208333334
61.434270833333336
61.60046875
61.388333333333335
61.61953125
61.39458333333334
61.47677083333333
61.360104166666666
61.413385416666664
61.42723958333333
61.60697916666667
61.352552083333336
61.39640625
61.59171875
61.40119791666667
61.3825
61.61208333333333
61.360104166666666
61.55739583333333
61.376927083333335
61.35125
61.5678125
61.494739583333335
61.58171875
61.401302083333334
61.650052083333335
61.3584375
61.35755208333333
61.564114583333335
61.429010416666664
61.61598958333333
61.35536458333333
61.39510416666667
61.61541666666667
61.40598958333333
61.6534375
61.395520833333336
61.624270833333334
61.35489583333333
61.5203125
61.35526041666667
61.40015625
61.424114583333335
61.611354166666665
61.3578125
61.39010416666667
61.591145833333336
61.345625
61.37744791666667
61.6140625
61.41411458333334
61.61338541666667
61.391302083333336
61.353125
61.5665625
61.499375
61.5815625
61.404322916666665
61.559375
61.41947916666667
61.40229166666666
61.61244791666667
61.401041666666664
61.35109375
61.58796875
61.388958333333335
61.58963541666667
61.357760416666665
61.38552083333333
61.57760416666667
61.408229166666665
61.69708333333333
61.42130208333333
61.61276041666667
61.365260416666665
61.389635416666664
61.58052083333333
61.35244791666667
61.400989583333335
61.357135416666665
61.567760416666665
61.40864583333333
61.65234375
61.35307291666667
61.35604166666667
61.618541666666665
61.41109375
61.6209375
61.52354166666667
61.586614583333336
61.408229166666665
61.49401041666667
61.4021875
61.35401041666667
61.35078125
61.62802083333333
61.43390625
61.61359375
61.392239583333335
61.624010416666664
61.34619791666667
61.384375
61.64833333333333
61.361927083333335
61.485
61.38796875
61.36354166666667
61.39213541666667
61.65479166666667
61.35557291666667
61.35848958333333
61.58979166666666
61.47479166666667
61.5621875
61.379895833333336
61.4009375
61.567447916666666
61.3534375
61.64505208333333
61.36296875
61.478229166666665
61.35578125
61.44151041666667
61.40197916666666
61.59130208333333
61.436822916666664
61.62135416666667
61.35755208333333
61.38911458333333
61.5946875
61.35963541666667
61.6609375
61.405260416666664
61.358072916666664
61.58208333333334
61.4434375
61.61390625
61.47510416666667
61.6196875
61.40411458333333
61.616145833333334
61.38682291666667
61.35109375
61.56484375
61.424791666666664
61.6478125
61.35302083333333
61.35104166666667
61.62619791666667
61.403697916666665
61.620677083333334
61.393125
61.365208333333335
61.64046875
61.350625
61.62130208333333
61.44109375
61.55807291666667
61.41609375
61.61015625
61.396197916666665
61.38645833333333
61.58473958333333
61.412135416666665
61.36484375
61.614270833333336
61.34848958333333
61.618177083333336
61.38984375
61.46130208333334
61.349375
61.43078125
61.35859375
61.61807291666667
61.353229166666665
61.41484375
61.41020833333334
61.58859375
61.4328125
61.5609375
61.361927083333335
61.38338541666667
61.56229166666667
61.35734375
61.64416666666666
61.35109375
61.48390625
61.35333333333333
61.45036458333333
61.405572916666664
61.58609375
61.419270833333336
61.590260416666666
61.396510416666665
61.64723958333333
61.35604166666667
61.356875
61.62447916666667
61.39203125
61.619479166666665
61.35666666666667
61.400052083333335
61.649166666666666
61.616197916666664
61.39625
61.36348958333333
61.55916666666667
61.38697916666667
61.4484375
61.3615625
61.35963541666667
61.43755208333334
61.61895833333333
61.37223958333333
61.388072916666665
61.55583333333333
61.35067708333333
61.62375
61.5128125
61.5703125
61.392916666666665
61.61598958333333
61.36052083333333
61.37875
61.61541666666667
61.412395833333335
61.60421875
61.35666666666667
61.39567708333333
61.576145833333335
61.38786458333333
61.65229166666666
61.35171875
61.36291666666666
61.61703125
61.48020833333333
61.561510416666664
61.39442708333333
61.64890625
61.3628125
61.37703125
61.6146875
61.409479166666664
61.62520833333333
61.38885416666667
61.348697916666666
61.56703125
61.39171875
61.64796875
61.35510416666666
61.35963541666667
61.72114583333333
61.349947916666665
61.56010416666667
61.447291666666665
61.584375
61.37984375
61.388020833333336
61.586354166666666
61.40411458333333
61.61390625
61.38875
61.356145833333336
61.55765625
61.40890625
61.60635416666667
61.359791666666666
61.51515625
61.350885416666664
61.401354166666664
61.38885416666667
61.44583333333333
61.40052083333333
61.38578125
61.42723958333333
61.61125
61.35567708333333
61.43984375
61.361927083333335
61.61119791666667
61.3515625
61.38244791666666
61.58447916666667
61.35932291666666
61.515208333333334
61.35515625
61.364010416666666
61.446927083333335
61.61270833333333
61.35609375
61.560520833333335
61.445
61.58114583333333
61.356822916666665
61.39276041666667
61.58838541666667
61.3990625
61.65020833333333
61.35604166666667
61.35119791666666
61.63651041666667
61.387708333333336
61.58380208333333
61.43666666666667
61.64807291666666
61.384166666666665
61.35125
61.602239583333336
61.35005208333333
61.61364583333334
61.35822916666667
61.405572916666664
61.58505208333333
61.40484375
61.38125
61.59104166666667
61.47869791666667
61.593125
61.344427083333336
61.599895833333335
61.3946875
61.35234375
61.579375
61.40953125
61.38677083333334
61.58557291666666
61.400625
61.65484375
61.3834375
61.35333333333333
61.598072916666666
61.36473958333333
61.61234375
61.46328125
61.602291666666666
61.400989583333335
61.64630208333333
61.39265625
61.62260416666667
61.366510416666664
61.39635416666667
61.562083333333334
61.35630208333333
61.62
61.40114583333333
61.354166666666664
61.58963541666667
61.43807291666667
61.61833333333333
61.480885416666666
61.615260416666665
61.43604166666667
61.475885416666664
61.38973958333333
61.438489583333336
61.611354166666665
61.35760416666667
61.38796875
61.565625
61.3821875
61.645885416666665
61.3559375
61.353541666666665
61.61875
61.39604166666667
61.48453125
61.3559375
61.42375
61.35822916666667
61.58260416666667
61.43807291666667
61.61723958333334
61.35875
61.35364583333333
61.590833333333336
61.3821875
61.364270833333336
61.42369791666667
61.58286458333333
61.360989583333335
61.3984375
61.59171875
61.48484375
61.601875
61.3878125
61.396458333333335
61.34890625
61.39010416666667
61.35536458333333
61.5634375
61.436822916666664
61.58229166666667
61.3565625
61.39125
61.59421875
61.41098958333333
61.61364583333334
61.401614583333334
61.46598958333333
61.383854166666666
61.38817708333333
61.36723958333334
61.568958333333335
61.42
61.606458333333336
61.35515625
61.356822916666665
61.64755208333333
61.361875
61.362864583333334
61.61932291666667
61.41067708333333
61.619166666666665
61.39786458333333
61.65838541666667
61.39151041666667
61.56276041666667
61.47666666666667
61.58182291666667
61.359791666666666
61.39333333333333
61.5903125
61.34770833333334
61.643489583333334
61.38234375
61.360625
61.563125
61.41807291666667
61.61734375
61.36776041666667
61.3909375
61.68958333333333
61.62380208333333
61.40083333333333
61.34578125
61.58052083333333
61.354739583333334
61.39359375
61.592760416666664
61.40348958333333
61.650416666666665
61.35854166666667
61.36322916666666
61.59828125
61.34875
61.61276041666667
61.40328125
61.501302083333336
61.35
61.35755208333333
61.45322916666667
61.586875
61.39755208333333
61.650104166666665
61.39177083333333
61.35265625
61.591875
61.34875
61.627864583333334
61.35973958333334
61.40026041666667
61.590572916666666
61.413125
61.737291666666664
61.354479166666664
61.583697916666665
61.43276041666667
61.616875
61.359791666666666
61.350520833333334
61.61296875
61.358072916666664
61.622708333333335
61.39151041666667
61.3678125
61.591822916666665


==> plots/rpi-base64/rpi-sw-base64_encode_100000bytes_1000times.dat <==
2307.4705729166667
2301.7471875
2302.3453125
2301.259739583333
2301.27296875
2304.842760416667
2301.26046875
2301.24453125
2302.5824479166668
2301.34734375
2307.28734375
2303.095208333333
2305.7438541666666
2304.8611458333335
2301.2380208333334
2301.252916666667
2301.2725520833333
2301.563541666667
2307.22765625
2306.507291666667
2301.354427083333
2304.729427083333
2305.505833333333
2301.2120833333333
2302.5080729166666
2301.5502083333336
2302.476041666667
2306.5155729166668
2301.211979166667
2301.2233333333334
2304.1178125
2301.2733854166668
2302.4732291666664
2301.317864583333
2307.241197916667
2303.2268229166666
2301.3275
2301.25125
2301.1272916666667
2301.25890625
2301.369635416667
2307.5481770833335
2307.3963020833335
2301.420833333333
2305.71296875
2304.8594791666665
2301.2344270833332
2301.45671875
2307.35109375
2301.7353125
2301.1802604166664
2301.3058333333333
2306.0186458333333
2301.2863020833333
2301.1829166666666
2301.158229166667
2301.2488541666667
2301.605
2307.1840104166668
2306.4732291666664
2301.2341666666666
2301.163541666667
2301.1939583333333
2301.2536979166666
2301.2413541666665
2301.662135416667
2307.369166666667
2301.237291666667
2301.321354166667
2304.9261979166668
2301.2526041666665
2301.237760416667
2301.3822395833336
2301.526875
2307.20359375
2306.39421875
2304.12390625
2304.77671875
2301.1603645833334
2301.1822916666665
2301.3425
2301.659635416667
2307.20453125
2306.5108854166665
2301.5734895833334
2304.8166666666666
2301.2313020833335
2301.126979166667
2301.27625
2301.634270833333
2301.2066666666665
2340.72359375
2305.6045833333333
2304.6002083333333
2303.9913020833333
2301.1984375
2301.3467708333333
2301.587447916667
2301.1926041666666
2306.3628125
2304.170833333333
2305.0568229166665
2303.88890625
2301.2688020833334
2301.423802083333
2307.66015625
2302.5056770833335
2306.2015625
2304.3240104166666
2301.21125
2301.2291666666665
2301.13640625
2301.3997395833335
2307.636875
2306.9753125
2301.2816145833335
2305.5558333333333
2301.28390625
2303.8064583333335
2303.0116666666668
2301.3203645833332
2307.5253125
2301.2110416666665
2306.17734375
2305.5296354166667
2301.502864583333
2305.83453125
2301.5625520833332
2307.5213541666667
2301.2663541666666
2302.71109375
2301.5889583333333
2304.30796875
2301.379375
2303.76734375
2306.634322916667
2302.24921875
2307.539583333333
2306.9509375
2301.2415625
2301.216822916667
2304.609895833333
2301.2458333333334
2302.8766145833333
2301.357447916667
2301.2352604166667
2301.17
2301.19078125
2305.495625
2301.2409375
2301.25984375
2301.3240625
2307.65453125
2301.4078125
2301.3722395833333
2306.1657291666666
2305.43046875
2301.2477604166666
2301.3552083333334
2306.7063020833334
2307.5691666666667
2301.3516666666665
2302.673333333333
2303.6500520833333
2304.46328125
2301.20421875
2303.669375
2302.90296875
2307.5203645833335
2301.2786458333335
2301.6045833333333
2303.5671354166666
2305.4367708333334
2301.24125
2301.24765625
2301.3196875
2302.2127604166667
2301.2535416666665
2302.715364583333
2303.5030729166665
2301.411875
2305.08046875
2305.87890625
2301.2154166666664
2301.463125
2307.6254166666668
2306.88609375
2301.2409895833334
2301.338854166667
2304.689479166667
2303.752395833333
2302.756302083333
2307.6011458333332
2307.6115625
2306.8538541666667
2301.25671875
2301.4171354166665
2304.43171875
2301.23859375
2301.198229166667


==> plots/rpi-base64/rpi-sw-base64_encode_1000bytes_1000times.dat <==
23.025677083333335
23.030833333333334
22.9553125
22.960833333333333
22.92401041666667
22.952447916666667
22.9221875
23.0
23.02
22.906927083333333
22.963541666666668
22.905208333333334
22.904635416666668
23.022135416666668
22.955677083333335
22.984739583333333
22.9590625
22.958229166666666
23.021875
22.95328125
22.9603125
22.907552083333332
23.023385416666667
22.91984375
22.991458333333334
22.954479166666665
22.953177083333333
23.023854166666666
22.951510416666668
22.910052083333333
22.904635416666668
23.024375
22.929166666666667
22.988229166666667
22.954270833333332
22.91890625
23.022239583333334
22.902708333333333
22.950520833333332
22.904375
22.951666666666668
22.988958333333333
23.025104166666665
22.959322916666668
22.954427083333332
23.07046875
22.904791666666668
22.955677083333335
22.95125
22.903697916666665
23.084114583333335
22.921666666666667
22.930208333333333
22.98578125
23.018125
22.95505208333333
22.903333333333332
22.949895833333333
22.901666666666667
22.98875
23.0196875
22.95453125
22.921979166666667
22.966875
22.953385416666666
23.020572916666666
22.94984375
22.985989583333332
22.904895833333335
23.013958333333335
22.949270833333333
22.950885416666665
22.930625
22.949895833333333
22.9665625
23.021354166666665
22.988802083333333
22.950625
22.903541666666666
23.02166666666667
22.92078125
22.948541666666667
22.925416666666667
22.923125
23.0284375
22.98328125
22.9046875
22.948958333333334
23.02390625
22.950364583333332
22.923697916666665
22.954375
22.91890625
23.050625
22.953489583333333
22.913229166666667
22.896927083333335
23.019479166666667
22.95015625
22.92234375
22.916822916666668
22.919583333333332
22.98703125
22.954479166666665
22.91828125
23.028072916666666
22.902083333333334
22.951927083333334
22.899895833333332
22.94953125
22.989739583333332
23.020364583333333
22.953125
22.951302083333335
22.920677083333334
23.020364583333333
22.90802083333333
22.952447916666667
22.9009375
22.982760416666668
23.014791666666667
22.95119791666667
22.920729166666668
22.91953125
22.948854166666667
22.919583333333332
23.020989583333332
22.985677083333332
22.995
22.95234375
23.034791666666667
22.9509375
22.956041666666668
22.925364583333334
22.91921875
23.016822916666666
22.992291666666667
22.959739583333334
22.949375
22.90057291666667
23.01890625
22.949583333333333
22.91671875
22.951979166666668
22.94984375
22.98796875
23.018020833333335
22.950885416666665
22.95984375
22.905572916666667
23.01484375
22.951041666666665
22.951614583333335
22.985833333333332
22.920520833333335
23.01890625
22.9075
22.953697916666666
22.906822916666666
22.952760416666667
22.901822916666667
23.01859375
22.98171875
22.95119791666667
22.921041666666667
23.02145833333333
22.902864583333333
22.985520833333332
22.953489583333333
22.909583333333334
23.015208333333334
22.986197916666665
23.03171875
23.01671875
22.949166666666667
22.902395833333333
22.95078125
22.905989583333334
22.903645833333332
23.086197916666666
22.958541666666665
22.9240625
22.95359375
22.919166666666666
23.018697916666667
22.947395833333335
22.900520833333335
22.94921875
22.988541666666666
23.015
22.9565625
22.919375
22.91989583333333
23.013072916666665
22.950104166666666
22.903854166666665
22.97453125
22.983385416666668
23.02166666666667
22.924635416666668
22.949739583333333
22.957552083333333
22.924895833333334
22.952135416666668
22.91619791666667
22.98640625
23.018333333333334
22.954010416666666
22.9040625
22.93078125
23.02140625
22.960625
22.916770833333334
22.951302083333335
22.98515625
23.1009375
22.902916666666666
22.969635416666666
22.975989583333334
22.925052083333334
22.926666666666666
22.955625
23.0
22.942291666666666
22.9028125
22.951927083333334
22.903541666666666
22.9059375
23.01484375
22.955364583333335
22.95125
22.990572916666668
22.91546875
23.02328125
22.90432291666667
22.951510416666668
22.899375
22.946458333333332
22.901979166666667
23.0171875
22.98328125
22.9265625
22.952083333333334
22.95489583333333
23.016197916666666
22.953072916666667
22.902239583333333
22.948177083333334
22.9878125
23.018125
22.952760416666667
22.94708333333333
22.988020833333334
23.01760416666667
22.96015625
22.903333333333332
22.950052083333333
23.066614583333333
22.92140625
22.947760416666668
22.937708333333333
22.920625
23.021354166666665
22.951510416666668
22.901875
22.902291666666667
22.90036458333333
23.0165625
22.95265625
22.92
22.923125
22.95234375
22.920520833333335
23.016927083333332
22.933541666666667
22.9121875
22.950416666666666
22.901875
23.016041666666666
22.919375
22.9521875
22.924114583333335
22.948229166666668
22.987135416666668
23.0171875
22.952395833333334
22.908125
22.90453125
23.01890625
22.950833333333332
22.919583333333332
22.99026041666667
22.98390625
23.0146875
22.949739583333333
22.906927083333333
22.9096875
23.01364583333333
22.9575
22.921875
23.071927083333332
22.948229166666668
22.922395833333333
23.069895833333334
22.903125
22.951302083333335
22.902083333333334
22.959791666666668
22.9515625
23.0175
22.95098958333333
22.9553125
22.92609375
23.014427083333334
22.95546875
22.906510416666666
22.955520833333335
22.991197916666668
22.953541666666666
22.92265625
22.95135416666667
22.918541666666666
22.923697916666665
23.018854166666667
22.95140625
22.9003125
22.988958333333333
22.951770833333335
22.908489583333335
23.020260416666666
22.921822916666667
22.953072916666667
22.918541666666666
22.951822916666668
23.010729166666668
22.950572916666665
22.903802083333332
22.956822916666667
22.904583333333335
22.911979166666665
23.016041666666666
22.95119791666667
23.029375
22.988958333333333
23.015572916666667
22.95489583333333
22.905208333333334
22.9496875
22.90671875
22.9103125
23.020364583333333
22.922916666666666
22.9853125
22.95390625
22.922604166666666
23.016927083333332
22.949583333333333
22.903697916666665
22.953802083333333
22.900520833333335
23.094270833333333
22.955885416666668
22.919583333333332
22.91734375
23.02140625
22.951614583333335
22.90375
22.945364583333333
22.903541666666666
22.987916666666667
23.018020833333335
22.95625
22.95515625
22.9215625
22.95015625
22.921510416666667
23.019739583333333
22.98223958333333
22.984947916666666
23.018072916666668
22.952864583333334
22.960833333333333
22.92609375
22.949583333333333
22.919114583333332
23.024635416666666
22.984270833333333
22.903229166666666
23.020520833333332
22.920416666666668
22.9521875
22.9215625
22.960989583333333
22.95140625
23.01578125
22.990885416666668
22.951875
22.90390625
23.016875
22.948489583333334
22.95119791666667
22.95015625
22.927083333333332
22.986041666666665
22.950104166666666
22.92703125
23.019010416666667
22.90453125
22.952708333333334
22.899270833333333
22.954270833333332
22.903697916666665
23.057864583333334
22.959322916666668
22.955208333333335
22.951875
23.049166666666668
22.949427083333333
22.905416666666667
22.952760416666667
22.952291666666667
23.053854166666667
22.959583333333335
22.952395833333334
22.961979166666666
23.016510416666666
22.9534375
23.031145833333333
23.05140625
22.985364583333332
22.92546875
22.925260416666667
23.025260416666665
22.905989583333334
22.963802083333334
22.96015625
22.907916666666665
23.022291666666668
22.987395833333334
22.925989583333333
22.92401041666667
23.024010416666666
22.953645833333333
22.955989583333334
22.900260416666665
22.959270833333335
22.903385416666666
23.0225
22.950052083333333
22.9234375
22.950104166666666
22.950729166666665
23.015833333333333
22.9525
22.90578125
22.994010416666665
23.017239583333332
22.961875
22.95875
22.983489583333334
22.92109375
23.023229166666667
22.951302083333335
22.90109375
22.98171875
23.02
22.959322916666668
22.9540625
22.919479166666665
23.0625
23.02046875
22.9475
22.988125
22.903958333333332
23.0178125
22.95453125
22.921875
22.987447916666667
23.021197916666665
22.949375
22.9053125
22.98625
22.95015625
22.9034375
23.0175
22.953072916666667
22.916927083333334
22.92765625
22.952552083333334
22.920833333333334
23.054010416666667
22.94890625
22.906770833333333
22.954114583333332
22.900625
23.017291666666665
22.9553125
22.9209375
22.9925
23.104166666666668
22.904427083333335
22.9546875
22.898645833333333
22.949635416666666
22.905625
22.956458333333334
22.901458333333334
23.05453125
22.960729166666667
22.957552083333333
22.917135416666667
23.020885416666665
23.033645833333335
22.95098958333333
22.899739583333332
23.055833333333332
22.955677083333335
22.956197916666667
22.91989583333333
23.083385416666665
22.907083333333333
22.903020833333333
22.95098958333333
22.906354166666667
23.08703125
22.9528125
22.922760416666666
22.953229166666667
22.922135416666666
23.02536458333333
22.96515625
22.958333333333332
22.90822916666667
23.05375
22.95421875
22.953072916666667
22.92359375
23.07015625
22.91046875
22.948385416666667
22.914166666666667
23.010833333333334
23.022291666666668
22.9534375
22.95203125
22.920364583333335
23.019947916666666
22.953177083333333
22.905572916666667
22.948333333333334
22.989427083333332
23.02557291666667
22.9575
22.948645833333334
23.028177083333333
22.954635416666665
22.905
22.948072916666668
22.904947916666668
22.906354166666667
23.01776041666667
22.949947916666666
22.9496875
22.923020833333332
23.0171875
22.947135416666665
22.902916666666666
22.986927083333335
22.949166666666667
22.903489583333332
23.0196875
22.953333333333333
22.956875
22.927395833333332
22.954635416666665
22.954114583333332
23.0509375
22.949427083333333
22.90125
22.90078125
23.015677083333333
22.95895833333333
22.922135416666666
22.986197916666665
22.983854166666667
23.019791666666666
22.952552083333334
22.9553125
22.901458333333334
23.01739583333333
22.953177083333333
22.917916666666667
22.92359375
22.994739583333335
23.023020833333334
22.952447916666667
22.902760416666666
23.03203125
23.02151041666667
22.95265625
22.954947916666665
22.95526041666667
22.991041666666668
22.9209375
22.9303125
23.018958333333334
22.949583333333333
22.900052083333332
22.903072916666666
22.951822916666668
22.985052083333333
22.949427083333333
22.926145833333333
22.954322916666666
22.95078125
22.917552083333334
23.016510416666666
22.952552083333334
22.898854166666666
22.98671875
22.90328125
23.0178125
22.918541666666666
22.987083333333334
22.95328125
22.929322916666667
23.015833333333333
22.986875
22.955989583333334
22.904375
23.014270833333335
22.953489583333333
22.920729166666668
22.9525
22.91583333333333
23.06875
22.99453125
22.907864583333332
22.901197916666668
23.1265625
22.952916666666667
22.92125
22.9484375
22.92375
23.018125
22.990729166666668
22.95421875
22.952708333333334
23.01859375
22.951458333333335
22.920364583333335
22.956041666666668
22.922239583333333
23.05421875
22.94921875
22.907760416666665
22.90432291666667
23.023385416666667
22.952291666666667
22.91921875
22.9190625
22.94859375
22.988958333333333
23.019375
22.954739583333332
22.902916666666666
22.976614583333333
23.019010416666667
22.956875
22.920625
22.92140625
22.98546875
22.953125
23.014166666666668
22.95140625
22.90578125
22.898802083333333
23.014739583333334
22.95734375
22.99026041666667
22.94875
22.914375
23.148020833333334
22.95421875
22.90427083333333
22.951302083333335
22.902239583333333
23.049166666666668
22.981458333333332
22.927604166666665
22.948489583333334
22.92078125
23.013333333333332
22.949427083333333
22.903645833333332
22.9528125
22.897083333333335
23.017135416666665
22.922291666666666
22.925416666666667
22.950260416666666
22.95609375
22.924583333333334
22.951666666666668
22.95046875
23.051145833333333
22.955833333333334
22.9009375
22.926770833333332
23.017447916666665
22.9278125
22.958020833333332
22.94708333333333
22.92078125
23.1078125
22.90421875
22.90421875
22.94984375
22.901302083333334
23.0128125
22.949791666666666
22.959791666666668
22.99411458333333
22.918333333333333
23.098333333333333
22.90375
22.9559375
22.898541666666667
23.02390625
22.926458333333333
22.9490625
22.99375
22.953958333333333
23.0171875
22.95140625
22.901614583333334
22.953020833333333
22.907760416666665
23.019583333333333
22.948333333333334
22.957083333333333
22.922864583333332
23.026614583333334
22.951770833333335
22.901354166666668
22.94875
22.898958333333333
23.0503125
23.016145833333333
22.950885416666665
22.919270833333332
23.021927083333335
22.91125
22.947552083333335
22.906145833333333
22.9028125
23.02
22.987291666666668
22.946354166666666
22.919166666666666
22.95
22.921822916666667
23.014114583333335
22.90802083333333
22.956822916666667
22.985208333333333
23.0246875
22.952135416666668
22.955572916666668
22.922239583333333
22.9490625
22.920989583333334
23.019010416666667
22.951041666666665
22.990885416666668
22.9071875
23.016197916666666
22.952916666666667
22.954010416666666
22.920729166666668
23.018385416666668
22.9475
22.903125
22.988125
22.910104166666667
23.016145833333333
22.920989583333334
22.953125
22.921770833333333
22.95125
22.98109375
23.051197916666666
22.901979166666667
22.95098958333333
22.90375
23.024947916666665
22.952291666666667
22.918854166666666
22.949635416666666
22.923958333333335
23.051979166666666
23.013333333333332
22.952291666666667
22.9025
22.94890625
22.909479166666667
23.01578125
22.958072916666666
22.988125
23.02927083333333
22.95125
22.951979166666668
22.904791666666668
22.94734375
22.901875
23.012395833333333
22.953385416666666
23.041666666666668
22.951041666666665
22.952916666666667
23.015520833333333
22.94875
22.900729166666668
22.950416666666666
22.901822916666667
23.018854166666667
22.985989583333332
22.959322916666668
22.920416666666668
22.950729166666665
22.980104166666667
23.016197916666666
22.947916666666668
22.901979166666667
22.985416666666666
23.0171875
22.94578125
22.927447916666665
22.9228125
22.948645833333334
22.922447916666666
23.019270833333334
22.95135416666667
22.983072916666668
22.901822916666667
23.02046875
22.925833333333333
22.948854166666667
22.928541666666668
22.92203125
23.017291666666665
23.026822916666667
22.987135416666668
22.899791666666665
23.015052083333334
22.94703125
22.922447916666666
22.921875
22.949947916666666
22.921770833333333
23.1046875
22.955364583333335
22.902552083333333
22.9475
22.901197916666668
23.0159375
22.948854166666667
22.950833333333332
22.921770833333333
22.99432291666667
23.018697916666667
22.949791666666666
22.9025
22.903125
22.947708333333335
22.903958333333332
23.017864583333335
22.983802083333334
22.948958333333334
22.922864583333332
23.0265625
22.90703125
22.950729166666665
22.90203125
22.94890625
22.900104166666665
23.0778125
22.950677083333332
22.9209375
22.948333333333334
22.92625
23.017291666666665
22.95734375
22.899739583333332
23.072864583333335
23.055208333333333
22.954427083333332
22.946770833333332
22.922604166666666
23.017291666666665
22.899583333333332
22.95328125
23.024010416666666
22.989322916666666
22.949895833333333
23.019375
22.950416666666666
22.92359375
22.95098958333333
22.918697916666666
23.020052083333333
22.950520833333332
22.98609375
22.949479166666666
23.01739583333333
22.976614583333333
22.9496875
22.918333333333333
23.015677083333333
22.951822916666668
22.987083333333334
22.95203125
22.912864583333334
23.05234375
22.923489583333332
22.948333333333334
22.919010416666666
22.92140625
23.016875
22.985208333333333
22.954166666666666
22.957760416666666
22.9
23.025989583333335
22.923385416666665
22.9515625
23.026927083333334
23.01671875
22.988333333333333
22.95015625
22.89890625
22.952447916666667
22.900885416666668
23.02640625
22.950677083333332
22.92421875
22.984635416666666
23.018333333333334
22.94890625
22.90171875
22.950208333333332
22.899270833333333
22.898333333333333
23.019114583333334
22.967135416666668
23.01515625
22.95098958333333
22.921197916666667
23.07
22.89859375
22.949791666666666
22.904583333333335
22.950729166666665
22.900625
23.08671875
22.963125
22.955416666666668
22.919010416666666
23.01640625
22.953072916666667
22.904427083333335
22.901875
22.98651041666667
22.955572916666668
23.022604166666667
22.961041666666667
22.951979166666668
22.917916666666667
23.016302083333333
23.080364583333335
22.901875
22.984322916666667
23.017291666666665
22.9528125
22.925833333333333
22.923229166666665
22.956770833333334
22.956458333333334
23.01640625
22.949375
22.949270833333333
22.90453125
23.050677083333333
22.918229166666666
22.949739583333333
22.924375
22.92390625
23.097395833333334
22.9871875
22.905364583333334


==> plots/rpi-cipher/rpi-sw-decrypt_1024bytes_1000times.dat <==
901
900
900
903
902
902
903
900
901
903
900
902
901
902
900
900
901
901
901
901
901
901
902
901
900
902
901
901
901
901
902
902
902
901
902
901
902
902
901
900
899
900
900
900
902
901
901
900
900
902
900
904
901
901
901
901
899
901
901
899
900
901
900
901
902
903
900
901
900
902
900
904
900
901
901
900
899
900
900
904
901
901
902
900
901
900
900
900
901
901
901
900
902
901
904
901
901
900
900
900
902
900
901
900
900
901
902
900
901
902
900
901
899
900
901
901
901
901
901
901
901
902
900
900
901
902
902
901
902
903
901
898
901
900
901
902
903
900
901
902
902
901
901
901
899
900
899
902
900
901
901
902
904
898
902
902
902
901
900
901
900
902
902
901
902
900
902
900
902
902
901
900
901
900
901
901
900
902
899
901
901
901
901
900
901
901
903
900
900
902
901
899
900
900
901
901
902
904
900
902


==> plots/rpi-cipher/rpi-sw-decrypt_128bytes_1000times.dat <==
719
711
711
714
708
717
713
712
718
710
715
715
709
716
711
714
714
709
719
711
713
714
709
717
711
711
717
710
716
714
710
717
711
713
713
708
720
710
713
715
708
717
711
714
715
708
718
712
711
717
711
714
713
709
716
711
715
714
710
717
711
712
716
709
716
712
712
718
712
717
714
711
716
709
716
714
710
719
710
714
714
706
718
712
711
716
709
716
711
711
718
710
717
715
711
717
710
714
714
708
717
710
712
716
708
717
712
711
717
708
715
713
712
717
709
714
715
709
716
712
714
716
709
719
712
712
715
710
717
712
713
717
708
715
714
710
716
710
713
714
709
717
713
713
715
709
719
713
713
716
710
718
712
710
717
709
714
714
709
715
710
714
716
708
719
712
715
717
709
716
713
711
717
709
717
713
710
717
712
715
715
708
717
711
712
716
711
717
710
713
718
708
717
716
713
718
711
715
714
709


==> plots/rpi-cipher/rpi-sw-decrypt_4096bytes_1000times.dat <==
1580
1582
1577
1581
1580
1576
1583
1582
1576
1584
1579
1579
1582
1578
1579
1583
1576
1583
1583
1575
1582
1579
1576
1583
1577
1579
1581
1577
1582
1582
1577
1581
1580
1576
1584
1579
1578
1583
1577
1580
1581
1577
1582
1580
1574
1584
1580
1577
1582
1579
1576
1584
1578
1581
1583
1577
1582
1581
1575
1584
1579
1577
1584
1579
1579
1581
1576
1581
1582
1575
1582
1581
1574
1584
1580
1579
1582
1577
1579
1581
1576
1582
1582
1575
1582
1579
1574
1583
1579
1577
1581
1579
1581
1580
1575
1582
1581
1576
1583
1581
1578
1584
1579
1577
1583
1577
1579
1581
1576
1583
1582
1575
1585
1579
1578
1582
1578
1578
1581
1576
1581
1581
1575
1583
1579
1576
1583
1580
1578
1584
1578
1579
1580
1578
1582
1581
1574
1583
1580
1577
1583
1579
1578
1581
1579
1579
1582
1578
1581
1581
1576
1582
1578
1578
1583
1578
1579
1582
1576
1581
1582
1575
1582
1580
1575
1583
1578
1579
1583
1578
1580
1582
1576
1582
1581
1575
1585
1578
1576
1585
1579
1581
1584
1577
1582
1582
1575
1582
1581
1574
1583
1579
1579
1584
1578
1579
1581
1577
1580
1581


==> plots/rpi-cipher/rpi-sw-encrypt_1024bytes_1000times.dat <==
947
946
946
947
945
946
945
946
947
945
948
948
947
947
947
947
947
947
948
947
946
947
947
947
946
947
947
947
946
947
946
946
946
948
946
946
948
946
946
947
948
947
946
945
946
946
945
945
946
945
946
947
947
946
947
945
947
946
947
946
946
947
946
947
946
948
948
947
947
946
946
947
946
947
946
945
947
946
946
947
945
947
947
946
945
947
945
947
946
946
946
947
946
946
947
945
947
946
947
948
947
947
947
946
946
947
946
946
947
947
948
946
947
946
946
947
945
946
947
946
947
948
946
946
946
947
946
948
947
947
947
946
946
946
947
946
946
946
947
947
947
946
947
947
947
946
947
946
947
947
946
946
945
945
948
947
947
947
948
946
947
946
946
946
946
947
948
945
946
946
946
947
947
946
948
947
944
947
947
947
946
946
945
948
945
947
947
947
946
947
946
947
947
947
947
946
947
947
947
947


==> plots/rpi-cipher/rpi-sw-encrypt_128bytes_1000times.dat <==
759
755
755
760
753
759
756
754
760
754
758
756
750
761
753
755
759
753
760
755
753
759
754
760
756
752
760
753
758
757
752
760
754
756
757
751
761
756
755
757
752
761
755
754
759
754
758
757
752
758
753
757
757
751
761
753
754
757
750
758
755
754
759
752
759
755
751
760
757
759
757
751
760
755
754
757
751
763
757
756
757
751
759
756
754
760
752
757
756
753
760
753
757
757
751
762
753
756
758
751
759
754
756
758
754
759
757
756
760
753
758
757
753
760
754
756
758
752
762
753
755
758
752
759
756
754
759
754
759
755
754
760
754
756
757
751
760
754
756
760
752
761
756
755
758
753
759
757
753
759
754
758
759
753
760
754
756
758
752
761
754
757
758
753
759
756
757
758
753
757
755
753
761
754
756
758
752
760
755
756
760
752
763
757
756
758
753
758
755
752
759
753
756
758
752
760
754
755
758
751


==> plots/rpi-cipher/rpi-sw-encrypt_4096bytes_1000times.dat <==
1643
1637
1639
1643
1638
1640
1643
1635
1641
1643
1636
1643
1639
1636
1644
1638
1638
1643
1638
1640
1641
1635
1643
1641
1636
1645
1639
1635
1643
1637
1639
1642
1638
1640
1641
1638
1642
1640
1636
1643
1640
1638
1643
1638
1640
1642
1637
1641
1640
1635
1644
1641
1635
1645
1638
1636
1642
1637
1640
1643
1636
1642
1641
1634
1644
1639
1637
1644
1637
1638
1642
1638
1641
1640
1637
1641
1641
1636
1644
1640
1636
1644
1638
1639
1642
1636
1641
1639
1635
1643
1640
1636
1645
1639
1638
1644
1638
1641
1642
1636
1642
1641
1635
1643
1640
1636
1643
1639
1639
1641
1637
1641
1641
1637
1643
1641
1636
1644
1638
1636
1643
1638
1638
1643
1637
1642
1642
1636
1643
1640
1635
1642
1639
1637
1642
1639
1641
1642
1637
1641
1641
1635
1644
1640
1635
1644
1639
1638
1642
1637
1641
1640
1637
1643
1641
1636
1645
1639
1636
1643
1637
1639
1642
1636
1640
1641
1635
1644
1640
1635
1643
1640
1638
1643
1637
1640
1643
1637
1641
1640
1635
1644
1640
1636
1642
1638
1639
1642
1639
1641
1642
1636
1642
1640
1636
1644
1639
1637
1643
1638


==> plots/rpi-tcp/rpi-nw-tcp_1024B.dat <==
2.092000
2.147000
2.104000
2.075000
2.086000
2.103000
2.052000
2.068000
2.093000
2.058000
2.069000
2.084000
2.065000
2.097000
2.069000
2.090000
2.086000
2.072000
2.050000
2.089000
2.085000
2.063000
2.105000
2.073000
2.060000
2.069000
2.055000
2.072000
2.106000
2.077000
2.098000
2.086000
2.047000
2.062000
2.066000
2.093000
2.071000
2.100000
2.086000
2.054000
2.008000
2.064000
2.058000
2.081000
2.100000
2.067000
2.085000
2.097000
2.018000
2.077000
2.067000
2.065000
2.131000
2.082000
2.098000
2.063000
2.050000
2.047000
2.055000
2.106000
2.071000
2.123000
2.063000
2.067000
2.077000
2.056000
2.056000
2.108000
2.084000
2.119000
2.065000
2.077000
2.029000
2.054000
2.049000
2.107000
2.065000
2.090000
2.074000
2.027000
2.078000
2.078000
2.062000
2.125000
2.116000
2.125000
2.047000
2.002000
2.066000
2.095000
2.089000
2.130000
2.082000
2.098000
2.025000
2.087000
2.043000
2.059000
2.081000
2.050000
2.076000
2.086000
2.059000
2.061000
2.043000
2.097000
2.137000
2.091000
2.091000
2.067000
2.057000
2.091000
2.053000
2.115000
2.079000
2.057000
2.100000
2.043000
2.008000
2.072000
2.097000
2.119000
2.081000
2.074000
2.106000
2.044000
2.002000
2.079000
2.067000
2.124000
2.083000
2.071000
2.150000
2.043000
2.049000
2.039000
2.055000
2.130000
2.078000
2.102000
2.069000
2.061000
2.047000
2.061000
2.048000
2.087000
2.082000
2.110000
2.093000
2.050000
2.037000
2.085000
2.053000
2.104000
2.070000
2.120000
2.081000
2.033000
2.070000
2.072000
2.056000
2.110000
2.053000
2.102000
2.051000
2.018000
2.053000
2.054000
2.067000
2.088000
2.061000
2.108000
2.191000
2.035000
2.035000
2.118000
2.067000
2.088000
2.078000
2.069000
2.099000
2.020000
2.048000
2.079000
2.058000
2.109000
2.071000
2.090000
2.065000
2.060000
2.137000
2.100000
2.064000
2.110000
2.063000
2.133000
2.019000
2.042000
2.086000
2.076000


==> plots/rpi-tcp/rpi-nw-tcp_1B.dat <==
2.124000
2.040000
2.064000
2.058000
2.038000
2.082000
2.004000
2.045000
2.121000
2.074000
2.086000
2.069000
2.093000
2.111000
2.036000
2.067000
2.117000
2.057000
2.110000
2.063000
2.078000
2.072000
2.067000
2.112000
2.089000
2.072000
2.134000
2.136000
2.099000
2.023000
2.054000
2.089000
2.141000
2.088000
2.084000
2.063000
2.104000
2.118000
2.048000
2.098000
2.096000
2.123000
2.099000
2.112000
2.065000
2.021000
2.135000
2.090000
2.113000
2.104000
2.085000
2.165000
2.051000
2.091000
2.098000
2.133000
2.100000
2.088000
2.110000
2.068000
2.053000
2.084000
2.127000
2.124000
2.095000
2.113000
2.093000
2.110000
2.028000
2.106000
2.073000
2.114000
2.088000
2.080000
2.109000
2.085000
2.085000
2.088000
2.137000
2.068000
2.081000
2.089000
2.072000
2.066000
2.060000
2.088000
2.127000
2.088000
2.120000
2.129000
2.107000
2.035000
2.040000
2.110000
2.116000
2.125000
2.074000
2.079000
2.119000
2.055000
2.099000
2.090000
2.120000
2.113000
2.085000
2.104000
2.055000
2.090000
2.066000
2.104000
2.085000
2.090000
2.121000
2.089000
2.087000
2.076000
2.127000
2.101000
2.110000
2.120000
2.077000
2.097000
2.025000
2.077000
2.138000
2.085000
2.127000
2.092000
2.100000
2.059000
2.023000
2.096000
2.091000
2.121000
2.094000
2.074000
2.133000
2.024000
2.076000
2.086000
2.092000
2.149000
2.088000
2.150000
2.060000
2.080000
2.078000
2.094000
2.100000
2.086000
2.142000
2.070000
2.147000
2.040000
2.086000
2.102000
2.065000
2.111000
2.117000
2.108000
2.059000
2.015000
2.164000
2.090000
2.093000
2.104000
2.131000
2.073000
2.022000
2.085000
2.099000
2.156000
2.098000
2.070000
2.087000
2.086000
2.092000
2.051000
2.057000
2.103000
2.096000
2.144000
2.101000
2.108000
2.026000
2.052000
2.127000
2.088000
2.099000
2.108000
2.116000
2.052000
2.027000
2.081000
2.100000
2.136000
2.097000
2.124000
2.107000
2.036000


==> plots/rpi-tcp/rpi-nw-tcp_245B.dat <==
2.071000
2.106000
2.089000
2.075000
2.093000
2.104000
2.038000
2.044000
2.097000
2.077000
2.053000
2.088000
2.049000
2.041000
2.071000
2.010000
2.064000
2.119000
2.072000
2.100000
2.060000
2.119000
2.097000
2.044000
2.138000
2.068000
2.082000
2.057000
2.094000
2.068000
2.051000
2.099000
2.064000
2.065000
2.093000
2.109000
2.082000
2.021000
2.021000
2.100000
2.089000
2.076000
2.094000
2.077000
2.102000
2.024000
2.053000
2.092000
2.057000
2.063000
2.091000
2.118000
2.106000
2.032000
2.038000
2.095000
2.079000
2.058000
2.098000
2.061000
2.108000
2.060000
2.072000
2.093000
2.064000
2.105000
2.095000
2.093000
2.022000
2.029000
2.103000
2.069000
2.052000
2.097000
2.091000
2.080000
2.019000
2.069000
2.073000
2.069000
2.095000
2.115000
2.057000
2.082000
2.036000
2.044000
2.102000
2.105000
2.121000
2.081000
2.063000
2.072000
2.033000
2.060000
2.101000
2.083000
2.103000
2.059000
2.053000
2.069000
2.018000
2.096000
2.082000
2.056000
2.118000
2.067000
2.102000
2.026000
2.032000
2.109000
2.080000
2.042000
2.095000
2.070000
2.108000
2.042000
2.020000
2.093000
2.076000
2.062000
2.129000
2.044000
2.105000
2.035000
2.034000
2.107000
2.079000
2.074000
2.075000
2.053000
2.071000
2.080000
2.075000
2.106000
2.059000
2.125000
2.059000
2.058000
2.066000
2.022000
2.113000
2.107000
2.067000
2.121000
2.097000
2.075000
2.012000
2.029000
2.109000
2.076000
2.045000
2.092000
2.074000
2.071000
2.051000
2.048000
2.091000
2.092000
2.076000
2.079000
2.112000
2.070000
2.067000
2.048000
2.086000
2.072000
2.073000
2.109000
2.065000
2.075000
2.009000
2.046000
2.111000
2.080000
2.094000
2.066000
2.057000
2.075000
2.049000
2.063000
2.118000
2.081000
2.107000
2.046000
2.075000
2.012000
2.040000
2.111000
2.074000
2.083000
2.103000
2.064000
2.080000
2.025000
2.058000
2.079000
2.047000
2.061000
2.102000
2.076000


==> plots/rpi-tcp/rpi-nw-tcp_757B.dat <==
2.065000
2.075000
2.124000
2.109000
2.083000
2.092000
2.064000
2.059000
2.037000
2.059000
2.078000
2.114000
2.062000
2.079000
2.054000
2.038000
2.061000
2.069000
2.079000
2.129000
2.093000
2.076000
2.046000
2.065000
2.051000
2.057000
2.081000
2.054000
2.082000
2.126000
2.052000
2.070000
2.049000
2.073000
2.124000
2.076000
2.105000
2.068000
2.071000
2.069000
2.022000
2.064000
2.100000
2.066000
2.086000
2.056000
2.055000
2.068000
2.092000
2.075000
2.136000
2.073000
2.107000
2.073000
2.015000
2.064000
2.069000
2.050000
2.090000
2.063000
2.116000
2.066000
2.055000
2.050000
2.059000
2.117000
2.065000
2.109000
2.073000
2.039000
2.050000
2.077000
2.056000
2.099000
2.062000
2.099000
2.128000
2.063000
2.036000
2.022000
2.066000
2.124000
2.061000
2.110000
2.065000
2.034000
2.043000
2.119000
2.072000
2.091000
2.071000
2.087000
2.085000
2.023000
2.082000
2.071000
2.070000
2.084000
2.091000
2.061000
2.081000
2.025000
2.019000
2.130000
2.066000
2.103000
2.082000
2.073000
2.110000
2.019000
2.025000
2.099000
2.068000
2.110000
2.099000
2.065000
2.096000
2.029000
2.063000
2.078000
2.082000
2.095000
2.059000
2.126000
2.052000
2.024000
2.095000
2.049000
2.062000
2.126000
2.077000
2.086000
2.060000
2.037000
2.134000
2.069000
2.112000
2.089000
2.105000
2.056000
2.026000
2.059000
2.075000
2.071000
2.093000
2.077000
2.106000
2.045000
2.004000
2.063000
2.100000
2.051000
2.087000
2.056000
2.112000
2.091000
2.031000
2.072000
2.074000
2.065000
2.181000
2.071000
2.092000
2.027000
2.017000
2.116000
2.065000
2.122000
2.074000
2.082000
2.112000
2.044000
2.030000
2.079000
2.075000
2.110000
2.091000
2.099000
2.085000
2.035000
2.054000
2.064000
2.074000
2.113000
2.084000
2.104000
2.056000
2.032000
2.058000
2.066000
2.065000
2.113000
2.109000
2.096000
2.051000
2.016000
2.069000
2.075000
2.061000
2.113000


==> plots/styles.inc <==
set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
set style line 2 lc rgb 'gray60' lt 1 lw 1
set style line 3 lc rgb 'gray45' lt 1 lw 1
set style line 4 lc rgb 'gray20' lt 1 lw 1
set style line 5 lc rgb 'black'  lt 1 lw 1

#LINESTYLE for Fills
set style line 1044 lt 1 lc rgb "#5e3c99" linewidth 3 pt 0  ps 2 dashtype 1  

set pointsize 2
#set style line 1 lt 1 lc rgb "red" lw 4 pt 9 ps 1
#set style line 2 lt 2 lc rgb "green" lw 4 pt 11 ps 1
#set style line 3 lt 3 lc rgb "blue" lw 4 pt 13 ps 1
#set style line 4 lt 4 lc rgb "black" lw 4 pt 8 ps 1.8

set style line 55 dashtype 1 lc rgb "black" lw 4 pt 10 ps 1.8
set style line 6 dashtype 2 lc rgb "black" lw 4 pt 12 ps 2
set style line 7 dashtype 3 lc rgb "black" lw 4 pt 6 ps 1.8

set style line 50 dashtype 1 lc rgb "red" lw 4 pt 10 ps 1.8
set style line 60 dashtype 2 lc rgb "blue" lw 4 pt 12 ps 2
set style line 70 dashtype 3 lc rgb "black" lw 4 pt 6 ps 1.8

set style line 100 dashtype 1 lc rgb "blue" lw 0 pt 1 ps 1.8
set style line 200 dashtype 1 lc rgb "red" lw 0 pt 2 ps 1.8
set style line 300 dashtype 1 lc rgb "red" lw 0 pt 3 ps 1.8
set style line 400 dashtype 1 lc rgb "red" lw 0 pt 4 ps 1.8
set style line 500 dashtype 1 lc rgb "red" lw 0 pt 5 ps 1.8
set style line 600 dashtype 1 lc rgb "black" lw 0 pt 6 ps 2
set style line 700 dashtype 1 lc rgb "black" lw 0 pt 10 ps 1.8
set style line 800 dashtype 1 lc rgb "black" lw 0 pt 8 ps 1.8
set style line 900 dashtype 1 lc rgb "black" lw 0 pt 9 ps 1.8

#LINESTYLE for CHURN TRACES
set style line 1001 lt 1 lc rgb "#e66101" linewidth 3 pt 3  ps 2 dashtype 1  
set style line 1002 lt 1 lc rgb "#fdb863" linewidth 3 pt 5  ps 2 dashtype 1  
set style line 1003 lt 1 lc rgb "#b2abd2" linewidth 3 pt 7  ps 2 dashtype 1 
set style line 1004 lt 1 lc rgb "#5e3c99" linewidth 3 pt 6  ps 2 dashtype 1  
set style line 1011 lt 0 lc rgb "#e66101" linewidth 3 pt 3  ps 2 
set style line 1012 lt 0 lc rgb "#fdb863" linewidth 3 pt 5  ps 2
set style line 1013 lt 0 lc rgb "#b2abd2" linewidth 3 pt 7  ps 2
set style line 1111 lt 1 lc rgb "#e66101" linewidth 3 
set style line 1121 lt 0 lc rgb "#e66101" linewidth 3 


#Use these styles for histograms
set style line 1101 lt 1 lc rgb "#e66101" linewidth 1 pt 3  ps 2 dashtype 1  
set style line 1102 lt 1 lc rgb "#fdb863" linewidth 1 pt 5  ps 2 dashtype 1  
set style line 1103 lt 1 lc rgb "#b2abd2" linewidth 1 pt 7  ps 2 dashtype 1  
set style line 1104 lt 1 lc rgb "#5e3c99" linewidth 1 pt 6  ps 2 dashtype 1  
set style line 1105 lt 1 lc rgb "#1F7935" linewidth 4 pt 11 ps 2 dashtype 1  
set style line 1106 lt 1 lc rgb "#0E539C" linewidth 1 pt 11 ps 2 dashtype 1  

#ecg style
set style line 2222 lt 1 lc rgb "#0f52ba" linewidth 3


==> plots/sw-open-socket/qemu-sw-open_socket.dat <==
35.111184
16.271104
12.961792
12.319616
13.711504
13.8012
16.836016
12.363344
15.488464
13.180336
14.154336
14.25552
15.753568
14.386416
15.250976
14.031984
16.164016
16.507408
12.963616
12.181696
13.796208
14.865664
15.097984
14.894992
14.712672
12.304128
14.37992
14.595408
14.500448
12.473376
13.162384
16.778208
14.588336
13.002672
11.897568
15.040128
16.592544
12.495728
9.509952
12.504048
14.99008
12.648496
15.839936
14.587744
13.779488
12.14952
15.50952
6.72032
14.786368
14.559872
14.343744
11.913552
14.732912
9.873152
14.110032
14.876304
6.636896
12.489584
11.343072
13.020704
14.554624
11.239216
12.766016
10.563328
10.946032
11.946864
7.164288
16.121984
12.69304
14.605168
17.112688
13.704816
15.130192
12.545872
6.55864
14.418512
12.708784
11.827088
12.912048
14.02912
16.502288
16.210144
12.320464
10.555856
15.044464
7.538784
15.854896
14.87496
14.596704
15.223648
13.585472
12.752144
12.72592
12.823008
14.783088
14.249088
13.05856
16.4632
10.172736
15.41216
14.426912
14.52048
14.490624
15.203936
14.540768
14.75152
14.414112
14.9984
14.378208
15.51016
12.783424
13.120928
17.162416
15.639904
12.998816
14.83584
14.70784
14.937632
11.4552
14.649328
16.385232
14.298336
15.325632
15.246864
14.602048
13.913888
12.572736
14.361664
13.064624
15.372016
13.307904
14.6124
15.06032
16.45984
13.724624
14.646656
12.828496
14.68712
15.41632
15.49016
14.257264
12.776512
16.976624
12.962992
14.303984
14.970208
12.675952
12.912368
13.816192
12.40104
6.809584
14.750224
11.928688
15.121456
14.278256
13.42136
14.81976
15.057072
16.950304
14.027104
14.72
15.773504
14.849488
12.793968
12.19304
14.06096
14.133872
15.819632
13.570512
11.812736
16.049904
8.442624
12.593568
16.531648
15.050736
11.6572
13.035584
14.06488
16.219648
13.076064
12.615408
11.983344
14.15984
13.852896
14.392736
14.843968
14.300016
16.123792
15.080608
14.4788
15.150432
15.093568
14.485424
14.845632
15.34032
13.141408
14.932064
11.894672
13.974896
20.296224


==> plots/sw-open-socket/rpi-sw-open_socket.dat <==
36.37109375
3.7694270833333334
3.7690104166666667
3.7933333333333334
3.7608333333333333
3.7432291666666666
3.7511979166666665
3.8847395833333334
3.7733854166666667
3.8353125
3.7684375
3.73859375
3.8446354166666667
3.7738020833333334
4.002447916666667
3.8030208333333335
3.91203125
3.738125
3.7769791666666666
3.71328125
3.7565104166666665
3.73609375
3.7427083333333333
3.7636458333333334
3.7952083333333335
3.76734375
3.812760416666667
3.7448958333333335
3.75953125
3.769739583333333
3.8025520833333335
3.7808333333333333
3.7811458333333334
3.7433854166666665
3.7625
3.784010416666667
3.8253125
3.740625
3.7351041666666664
3.764479166666667
3.7947395833333335
3.78890625
3.778020833333333
3.7821354166666667
3.7786979166666668
3.8149479166666667
3.7744270833333333
3.77046875
3.7439583333333335
3.77890625
3.7429166666666664
3.7439583333333335
3.7524479166666667
3.7570833333333336
3.7384375
3.8085416666666667
3.7636458333333334
3.767239583333333
3.732291666666667
3.814114583333333
3.7723958333333334
3.76828125
3.75265625
3.760572916666667
3.80625
3.7528125
3.777552083333333
3.7720833333333332
3.7441666666666666
3.769739583333333
3.765885416666667
3.7738541666666667
3.778489583333333
3.7384375
3.8113020833333335
3.7647916666666665
3.717604166666667
3.8020833333333335
3.83671875
3.750208333333333
3.790208333333333
3.74421875
3.790625
3.8093229166666664
3.7743229166666667
3.7722395833333335
3.826302083333333
3.860052083333333
3.7605208333333335
3.823125
3.7534895833333333
3.7723958333333334
3.734375
3.7474479166666668
3.757552083333333
3.72609375
3.8116145833333333
3.73171875
3.8147395833333335
3.7717708333333335
3.9083854166666665
3.83953125
3.7636979166666666
3.77625
3.7700520833333333
3.7792708333333334
3.7758333333333334
3.7488020833333335
3.78109375
3.873385416666667
3.7494791666666667
3.7761458333333335
3.81125
3.7196875
3.76453125
3.7829166666666665
3.7553125
3.7325
3.848125
3.77109375
3.79828125
3.824375
3.75609375
3.7797916666666667
3.7253125
3.992864583333333
3.8365625
3.7803645833333333
3.9478645833333332
3.7665104166666667
3.7078125
3.755052083333333
3.7590104166666665
3.70625
3.8058854166666665
3.77359375
3.77484375
3.7838541666666665
3.7695833333333333
3.778125
3.8208333333333333
3.8255208333333335
3.7680208333333334
3.7563541666666667
3.7304166666666667
3.81265625
3.7699479166666667
3.7689583333333334
3.7563020833333334
3.7965104166666666
3.7391145833333335
3.8854166666666665
3.7430208333333335
3.751614583333333
3.7680729166666667
3.76828125
3.7675520833333334
3.771822916666667
3.7880729166666667
3.809270833333333
3.77640625
3.76546875
3.7572395833333334
3.755625
3.7746354166666665
3.7773958333333333
3.7261458333333333
3.8544791666666667
3.737604166666667
3.758125
3.779375
3.73765625
3.7734375
3.75171875
3.7896354166666666
3.7825
3.7661979166666666
3.7299479166666667
3.7646354166666667
3.7746354166666665
3.744375
3.7402604166666666
3.7599479166666665
3.772760416666667
3.7852083333333333
3.784479166666667
3.776666666666667
3.79734375
3.73796875
3.7509895833333333
3.7413541666666665
3.7820833333333335
3.874322916666667
3.785833333333333
3.7519791666666666
3.7728125
3.7521875
3.8775
3.75359375
3.89078125

